Numerical Simulation of Polarized Light and Temperature in a Stratified Atmosphere with a Slowly Varying Refractive Index

This article is an attempt to elucidate the effect of a slowly varying refractive index on the temperature in a stratified atmosphere, with a particular focus on greenhouse gases such as CO2. It validates an iterative method for the vector radiative transfer equations (VVRTE) called Iterations on the Source. As the system proposed by Chandrasekhar and Pomraning is not well posed for all rays directions when the refractive index varies, so instead we solve an integral representation of VRTE without the problematic rays. A mathematical proof is given showing monotonicity, convergence of the iterations and existence and uniqueness. Furthermore the convergence is geometric if the absorption is not too large. Some numerical tests are performed showing the effect of a layer of cloud with a refractive index greater than air, polarisation and scattering.

==> fig/approxNdecrease.txt <==
1 63.6069  1.84732  0.002128
2 32.6194  1.18397  0.00139045
3 18.3044  0.864735  0.00101261
4 12.6176  0.731117  0.000849427
5 10.5229  0.680467  0.000786737
6 9.77457  0.662157  0.000763959
7 9.51024  0.655661  0.000755863
8 9.41725  0.653372  0.000753008
9 9.38458  0.652567  0.000752005
10 9.37311  0.652285  0.000751652
11 9.36908  0.652185  0.000751528
12 9.36767  0.652151  0.000751485
13 9.36717  0.652138  0.00075147
14 9.367  0.652134  0.000751464

==> fig/approxNgrow.txt <==
0 -13.7406  0.027484  1.28453e-05
1 2.23656  0.4717  0.000527956
2 6.95007  0.592016  0.000676502
3 8.52789  0.631389  0.000725575
4 9.07346  0.644893  0.000742429
5 9.26403  0.649596  0.000748298
6 9.33081  0.651242  0.000750352
7 9.35424  0.65182  0.000751072
8 9.36246  0.652022  0.000751325
9 9.36534  0.652093  0.000751413
10 9.36636  0.652118  0.000751445
11 9.36671  0.652127  0.000751456
12 9.36684  0.65213  0.000751459
13 9.36688  0.652131  0.000751461
14 9.3669  0.652132  0.000751461


==> fig/compareN.txt <==
0.001 3.40835 0.100132 0.200334
0.003 0.0493211 0.100231 0.200401
0.005 0.100041 0.100331 0.200467
0.007 0.0197925 0.100429 0.200534
0.009 0.0110082 0.100526 0.2006
0.011 0.0163073 0.100622 0.200667
0.013 0.0148192 0.100718 0.200733
0.015 0.0130001 0.100813 0.2008
0.017 0.0121067 0.100908 0.200866
0.019 0.0119438 0.101002 0.200932
0.021 0.0121458 0.101096 0.200998
0.023 0.0124724 0.101189 0.201064
0.025 0.0128095 0.101282 0.20113
0.027 0.0131177 0.101375 0.201195
0.029 0.0133916 0.101467 0.201261
0.031 0.0136378 0.101559 0.201326
0.033 0.0138645 0.10165 0.201392
0.035 0.0140781 0.101741 0.201457
0.037 0.0142829 0.101832 0.201523
0.039 0.0144815 0.101922 0.201588
0.041 0.0146752 0.102012 0.201653
0.043 0.0148646 0.102102 0.201718
0.045 0.0150501 0.102191 0.201783
0.047 0.0152318 0.10228 0.201848
0.049 0.0154098 0.102369 0.201913
0.051 0.0155844 0.102457 0.201977
0.053 0.0157556 0.102545 0.202042
0.055 0.0159235 0.102633 0.202107
0.057 0.0160884 0.10272 0.202171
0.059 0.0162505 0.102807 0.202235
0.061 0.0164097 0.102894 0.2023
0.063 0.0165664 0.10298 0.202364
0.065 0.0167206 0.103067 0.202428
0.067 0.0168725 0.103153 0.202492
0.069 0.0170221 0.103238 0.202556
0.071 0.0171696 0.103324 0.20262
0.073 0.0173151 0.103409 0.202684
0.075 0.0174587 0.103494 0.202747
0.077 0.0176004 0.103578 0.202811
0.079 0.0177403 0.103663 0.202874
0.081 0.0178785 0.103747 0.202938
0.083 0.0180151 0.103831 0.203001
0.085 0.0181501 0.103914 0.203064
0.087 0.0182836 0.103998 0.203128
0.089 0.0184156 0.104081 0.203191
0.091 0.0185463 0.104164 0.203254
0.093 0.0186755 0.104247 0.203317
0.095 0.0188035 0.104329 0.20338
0.097 0.0189301 0.104411 0.203442
0.099 0.0190556 0.104493 0.203505
0.101 0.0191798 0.104575 0.203568
0.103 0.0193029 0.104656 0.20363
0.105 0.0194249 0.104738 0.203693
0.107 0.0195458 0.104819 0.203755
0.109 0.0196656 0.1049 0.203817
0.111 0.0197845 0.10498 0.203879
0.113 0.0199023 0.105061 0.203942
0.115 0.0200191 0.105141 0.204004
0.117 0.020135 0.105221 0.204066
0.119 0.02025 0.105301 0.204127
0.121 0.0203641 0.105381 0.204189
0.123 0.0204773 0.10546 0.204251
0.125 0.0205896 0.105539 0.204313
0.127 0.0207012 0.105618 0.204374
0.129 0.0208119 0.105697 0.204436
0.131 0.0209218 0.105776 0.204497
0.133 0.021031 0.105854 0.204558
0.135 0.0211394 0.105932 0.204619
0.137 0.0212471 0.10601 0.204681
0.139 0.021354 0.106088 0.204742
0.141 0.0214602 0.106166 0.204803
0.143 0.0215658 0.106243 0.204863
0.145 0.0216707 0.106321 0.204924
0.147 0.0217749 0.106398 0.204985
0.149 0.0218784 0.106475 0.205046
0.151 0.0219814 0.106551 0.205106
0.153 0.0220837 0.106628 0.205167
0.155 0.0221854 0.106704 0.205227
0.157 0.0222864 0.10678 0.205288
0.159 0.0223869 0.106856 0.205348
0.161 0.0224869 0.106932 0.205408
0.163 0.0225862 0.107008 0.205468
0.165 0.022685 0.107083 0.205528
0.167 0.0227833 0.107159 0.205588
0.169 0.022881 0.107234 0.205648
0.171 0.0229782 0.107309 0.205708
0.173 0.0230749 0.107383 0.205767
0.175 0.0231711 0.107458 0.205827
0.177 0.0232667 0.107533 0.205887
0.179 0.0233619 0.107607 0.205946
0.181 0.0234566 0.107681 0.206005
0.183 0.0235508 0.107755 0.206065
0.185 0.0236445 0.107829 0.206124
0.187 0.0237378 0.107902 0.206183
0.189 0.0238306 0.107976 0.206242
0.191 0.023923 0.108049 0.206301
0.193 0.0240149 0.108122 0.20636
0.195 0.0241064 0.108195 0.206419
0.197 0.0241975 0.108268 0.206478
0.199 0.0242881 0.108341 0.206536
0.201 0.0243784 0.108413 0.206595
0.203 0.0244682 0.108486 0.206653
0.205 0.0245576 0.108558 0.206712
0.207 0.0246466 0.10863 0.20677
0.209 0.0247352 0.108702 0.206829
0.211 0.0248235 0.108774 0.206887
0.213 0.0249113 0.108845 0.206945
0.215 0.0249988 0.108917 0.207003
0.217 0.0250859 0.108988 0.207061
0.219 0.0251726 0.109059 0.207119
0.221 0.025259 0.10913 0.207177
0.223 0.025345 0.109201 0.207234
0.225 0.0254306 0.109271 0.207292
0.227 0.0255159 0.109342 0.20735
0.229 0.0256009 0.109412 0.207407
0.231 0.0256855 0.109483 0.207465
0.233 0.0257697 0.109553 0.207522
0.235 0.0258537 0.109623 0.207579
0.237 0.0259373 0.109693 0.207636
0.239 0.0260206 0.109762 0.207694
0.241 0.0261035 0.109832 0.207751
0.243 0.0261861 0.109901 0.207808
0.245 0.0262685 0.10997 0.207865
0.247 0.0263505 0.11004 0.207921
0.249 0.0264322 0.110109 0.207978
0.251 0.0265135 0.110177 0.208035
0.253 0.0265946 0.110246 0.208091
0.255 0.0266754 0.110315 0.208148
0.257 0.0267559 0.110383 0.208204
0.259 0.0268361 0.110451 0.208261
0.261 0.026916 0.110519 0.208317
0.263 0.0269956 0.110587 0.208373
0.265 0.0270749 0.110655 0.208429
0.267 0.027154 0.110723 0.208485
0.269 0.0272328 0.110791 0.208541
0.271 0.0273112 0.110858 0.208597
0.273 0.0273895 0.110925 0.208653
0.275 0.0274674 0.110993 0.208709
0.277 0.0275451 0.11106 0.208765
0.279 0.0276225 0.111127 0.20882
0.281 0.0276996 0.111194 0.208876
0.283 0.0277765 0.11126 0.208931
0.285 0.0278531 0.111327 0.208987
0.287 0.0279295 0.111393 0.209042
0.289 0.0280056 0.111459 0.209097
0.291 0.0280815 0.111526 0.209152
0.293 0.0281571 0.111592 0.209207
0.295 0.0282324 0.111658 0.209262
0.297 0.0283075 0.111723 0.209317
0.299 0.0283824 0.111789 0.209372
0.301 0.567369 0.118635 0.0286812
0.303 0.629006 0.111164 0.03049
0.305 0.69124 0.103843 0.0322876
0.307 0.754024 0.0966642 0.0340742
0.309 0.817316 0.0896245 0.0358501
0.311 0.881077 0.0827187 0.0376154
0.313 0.945269 0.0759425 0.0393703
0.315 1.00986 0.0692915 0.0411151
0.317 1.0748 0.0627618 0.0428499
0.319 1.14008 0.0563495 0.044575
0.321 1.20566 0.0500509 0.0462904
0.323 1.27151 0.0438626 0.0479965
0.325 1.33761 0.0377812 0.0496932
0.327 1.40393 0.0318036 0.0513808
0.329 1.47044 0.0259266 0.0530595
0.331 1.53713 0.0201473 0.0547293
0.333 1.60397 0.014463 0.0563904
0.335 1.67095 0.00887089 0.058043
0.337 1.73804 0.00336852 0.0596871
0.339 1.80522 0.00204661 0.0613229
0.341 1.87249 0.00737686 0.0629506
0.343 1.93983 0.0126245 0.0645701
0.345 2.00722 0.0177916 0.0661817
0.347 2.07464 0.0228804 0.0677855
0.349 2.14208 0.0278929 0.0693815
0.351 2.20954 0.0328308 0.0709698
0.353 2.277 0.0376962 0.0725506
0.355 2.34444 0.0424908 0.074124
0.357 2.41187 0.0472162 0.07569
0.359 2.47926 0.0518741 0.0772487
0.361 2.54661 0.0564662 0.0788003
0.363 2.61391 0.0609939 0.0803447
0.365 2.68116 0.0654587 0.0818822
0.367 2.74834 0.069862 0.0834127
0.369 2.81545 0.0742053 0.0849363
0.371 2.88248 0.0784897 0.0864532
0.373 2.94942 0.0827166 0.0879633
0.375 3.01627 0.0868873 0.0894668
0.377 3.08303 0.0910029 0.0909638
0.379 3.14968 0.0950645 0.0924542
0.381 3.21622 0.0990733 0.0939382
0.383 3.28266 0.10303 0.0954159
0.385 3.34897 0.106937 0.0968872
0.387 3.41517 0.110793 0.0983523
0.389 3.48124 0.114601 0.0998112
0.391 3.54718 0.118361 0.101264
0.393 3.61299 0.122074 0.102711
0.395 3.67867 0.125742 0.104151
0.397 3.74421 0.129364 0.105586
0.399 3.80961 0.132942 0.107015
0.401 3.87487 0.136476 0.108438
0.403 3.93998 0.139968 0.109855
0.405 4.00494 0.143418 0.111267
0.407 4.06976 0.146826 0.112673
0.409 4.13442 0.150194 0.114073
0.411 4.19893 0.153523 0.115467
0.413 4.26328 0.156812 0.116856
0.415 4.32748 0.160063 0.11824
0.417 4.39152 0.163276 0.119618
0.419 4.45539 0.166452 0.12099
0.421 4.51911 0.169592 0.122358
0.423 4.58267 0.172696 0.123719
0.425 4.64606 0.175764 0.125076
0.427 4.70929 0.178798 0.126427
0.429 4.77236 0.181797 0.127774
0.431 4.83526 0.184763 0.129114
0.433 4.898 0.187696 0.13045
0.435 4.96056 0.190596 0.131781
0.437 5.02297 0.193463 0.133107
0.439 5.0852 0.1963 0.134427
0.441 5.14727 0.199105 0.135743
0.443 5.20916 0.201879 0.137054
0.445 5.27089 0.204623 0.13836
0.447 5.33245 0.207338 0.139661
0.449 5.39384 0.210023 0.140957
0.451 5.45506 0.212679 0.142248
0.453 5.51612 0.215307 0.143535
0.455 5.577 0.217906 0.144817
0.457 5.63772 0.220478 0.146094
0.459 5.69826 0.223022 0.147366
0.461 5.75864 0.22554 0.148634
0.463 5.81884 0.228031 0.149897
0.465 5.87888 0.230496 0.151156
0.467 5.93875 0.232935 0.15241
0.469 5.99845 0.235348 0.153659
0.471 6.05798 0.237737 0.154904
0.473 6.11735 0.2401 0.156145
0.475 6.17654 0.24244 0.157381
0.477 6.23557 0.244755 0.158613
0.479 6.29443 0.247046 0.15984
0.481 6.35312 0.249313 0.161063
0.483 6.41165 0.251558 0.162282
0.485 6.47001 0.253779 0.163496
0.487 6.5282 0.255978 0.164706
0.489 6.58623 0.258155 0.165912
0.491 6.6441 0.260309 0.167113
0.493 6.7018 0.262442 0.168311
0.495 6.75933 0.264553 0.169504
0.497 6.8167 0.266643 0.170693
0.499 6.87391 0.268712 0.171878
0.501 6.93096 0.270761 0.173059
0.503 6.98784 0.272788 0.174236
0.505 7.04456 0.274796 0.175409
0.507 7.10112 0.276784 0.176577
0.509 7.15752 0.278752 0.177742
0.511 7.21375 0.2807 0.178903
0.513 7.26983 0.282629 0.180059
0.515 7.32575 0.284539 0.181212
0.517 7.38151 0.286431 0.182361
0.519 7.43711 0.288304 0.183506
0.521 7.49256 0.290158 0.184647
0.523 7.54784 0.291994 0.185785
0.525 7.60297 0.293812 0.186918
0.527 7.65795 0.295613 0.188048
0.529 7.71276 0.297396 0.189174
0.531 7.76743 0.299161 0.190296
0.533 7.82194 0.30091 0.191414
0.535 7.87629 0.302641 0.192529
0.537 7.93049 0.304356 0.19364
0.539 7.98454 0.306054 0.194747
0.541 8.03844 0.307736 0.19585
0.543 8.09219 0.309401 0.19695
0.545 8.14578 0.311051 0.198047
0.547 8.19923 0.312685 0.199139
0.549 8.25252 0.314303 0.200228
0.551 8.30567 0.315905 0.201314
0.553 8.35866 0.317492 0.202396
0.555 8.41151 0.319064 0.203474
0.557 8.46421 0.320621 0.204549
0.559 8.51677 0.322163 0.20562
0.561 8.56918 0.32369 0.206688
0.563 8.62144 0.325203 0.207753
0.565 8.67356 0.326701 0.208814
0.567 8.72553 0.328185 0.209871
0.569 8.77736 0.329655 0.210925
0.571 8.82905 0.331111 0.211976
0.573 8.88059 0.332553 0.213023
0.575 8.93199 0.333982 0.214067
0.577 8.98325 0.335396 0.215108
0.579 9.03437 0.336798 0.216145
0.581 9.08534 0.338186 0.217179
0.583 9.13604 0.339578 0.21821
0.585 9.18673 0.34094 0.219237
0.587 9.23729 0.34229 0.220261
0.589 9.28771 0.343627 0.221282
0.591 9.33799 0.344951 0.2223
0.593 9.38813 0.346263 0.223314
0.595 9.43814 0.347563 0.224325
0.597 9.48801 0.34885 0.225333
0.599 9.53775 0.350125 0.226338
0.601 8.84177 0.757568 0.555641
0.603 8.76184 0.758665 0.555555
0.605 8.68263 0.759746 0.555469
0.607 8.60416 0.760813 0.555383
0.609 8.5264 0.761864 0.555297
0.611 8.44935 0.7629 0.555212
0.613 8.373 0.763921 0.555126
0.615 8.29735 0.764928 0.555041
0.617 8.22238 0.765921 0.554956
0.619 8.14809 0.766899 0.554871
0.621 8.07447 0.767863 0.554786
0.623 8.00151 0.768813 0.554701
0.625 7.92922 0.76975 0.554617
0.627 7.85757 0.770673 0.554532
0.629 7.78656 0.771582 0.554448
0.631 7.71619 0.772479 0.554364
0.633 7.64645 0.773362 0.55428
0.635 7.57733 0.774233 0.554196
0.637 7.50883 0.775091 0.554113
0.639 7.44093 0.775936 0.554029
0.641 7.37364 0.776768 0.553946
0.643 7.30694 0.777589 0.553863
0.645 7.24084 0.778397 0.55378
0.647 7.17531 0.779193 0.553697
0.649 7.11037 0.779978 0.553614
0.651 7.04599 0.780751 0.553532
0.653 6.98218 0.781512 0.55345
0.655 6.91893 0.782261 0.553367
0.657 6.85624 0.783 0.553285
0.659 6.79409 0.783727 0.553204
0.661 6.73248 0.784444 0.553122
0.663 6.67142 0.785149 0.553041
0.665 6.61088 0.785844 0.552959
0.667 6.55086 0.786528 0.552878
0.669 6.49137 0.787201 0.552797
0.671 6.43239 0.787864 0.552716
0.673 6.37393 0.788517 0.552636
0.675 6.31596 0.78916 0.552555
0.677 6.2585 0.789793 0.552475
0.679 6.20153 0.790416 0.552395
0.681 6.14505 0.791029 0.552315
0.683 6.08905 0.791632 0.552235
0.685 6.03353 0.792226 0.552155
0.687 5.97849 0.79281 0.552076
0.689 5.92392 0.793385 0.551997
0.691 5.86981 0.793951 0.551917
0.693 5.81616 0.794508 0.551839
0.695 5.76297 0.795056 0.55176
0.697 5.71023 0.795595 0.551681
0.699 5.65794 0.796125 0.551603
0.701 5.60608 0.796647 0.551524
0.703 5.55467 0.79716 0.551446
0.705 5.50369 0.797664 0.551369
0.707 5.45314 0.79816 0.551291
0.709 5.40302 0.798648 0.551213
0.711 5.35331 0.799128 0.551136
0.713 5.30402 0.799599 0.551059
0.715 5.25515 0.800063 0.550982
0.717 5.20668 0.800518 0.550905
0.719 5.15862 0.800966 0.550828
0.721 5.11096 0.801407 0.550752
0.723 5.0637 0.801839 0.550675
0.725 5.01683 0.802264 0.550599
0.727 4.97035 0.802682 0.550523
0.729 4.92425 0.803092 0.550447
0.731 4.87854 0.803495 0.550372
0.733 4.83321 0.803891 0.550296
0.735 4.78824 0.80428 0.550221
0.737 4.74366 0.804661 0.550146
0.739 4.69943 0.805036 0.550071
0.741 4.65557 0.805404 0.549996
0.743 4.61208 0.805765 0.549922
0.745 4.56894 0.80612 0.549847
0.747 4.52615 0.806468 0.549773
0.749 4.48371 0.806809 0.549699
0.751 4.44162 0.807144 0.549625
0.753 4.39988 0.807473 0.549552
0.755 4.35847 0.807795 0.549478
0.757 4.3174 0.808111 0.549405
0.759 4.27667 0.808421 0.549332
0.761 4.23627 0.808725 0.549259
0.763 4.19619 0.809022 0.549186
0.765 4.15644 0.809314 0.549114
0.767 4.11701 0.8096 0.549041
0.769 4.0779 0.809881 0.548969
0.771 4.03911 0.810155 0.548897
0.773 4.00062 0.810424 0.548825
0.775 3.96245 0.810687 0.548753
0.777 3.92459 0.810945 0.548682
0.779 3.88703 0.811197 0.54861
0.781 3.84977 0.811444 0.548539
0.783 3.81281 0.811685 0.548468
0.785 3.77615 0.811921 0.548397
0.787 3.73978 0.812152 0.548327
0.789 3.7037 0.812378 0.548256
0.791 3.66791 0.812599 0.548186
0.793 3.6324 0.812814 0.548116
0.795 3.59717 0.813025 0.548046
0.797 3.56223 0.813231 0.547976
0.799 3.52756 0.813432 0.547907
0.801 3.49317 0.813628 0.547837
0.803 3.45905 0.81382 0.547768
0.805 3.42521 0.814006 0.547699
0.807 3.39163 0.814188 0.54763
0.809 3.35831 0.814366 0.547561
0.811 3.32526 0.814539 0.547493
0.813 3.29246 0.814707 0.547425
0.815 3.25993 0.814872 0.547356
0.817 3.22765 0.815031 0.547288
0.819 3.19563 0.815187 0.547221
0.821 3.16385 0.815338 0.547153
0.823 3.13233 0.815485 0.547086
0.825 3.10105 0.815628 0.547018
0.827 3.07002 0.815767 0.546951
0.829 3.03923 0.815901 0.546884
0.831 3.00868 0.816032 0.546818
0.833 2.97837 0.816159 0.546751
0.835 2.94829 0.816281 0.546685
0.837 2.91845 0.8164 0.546618
0.839 2.88884 0.816515 0.546552
0.841 2.85946 0.816627 0.546487
0.843 2.83031 0.816734 0.546421
0.845 2.80138 0.816838 0.546355
0.847 2.77268 0.816938 0.54629
0.849 2.7442 0.817035 0.546225
0.851 2.71594 0.817128 0.54616
0.853 2.68789 0.817218 0.546095
0.855 2.66007 0.817304 0.54603
0.857 2.63245 0.817387 0.545966
0.859 2.60506 0.817466 0.545902
0.861 2.57787 0.817542 0.545838
0.863 2.55089 0.817615 0.545774
0.865 2.52411 0.817684 0.54571
0.867 2.49754 0.81775 0.545646
0.869 2.47118 0.817813 0.545583
0.871 2.44502 0.817873 0.54552
0.873 2.41905 0.81793 0.545457
0.875 2.39329 0.817983 0.545394
0.877 2.36772 0.818034 0.545331
0.879 2.34234 0.818081 0.545268
0.881 2.31716 0.818126 0.545206
0.883 2.29217 0.818168 0.545144
0.885 2.26737 0.818207 0.545082
0.887 2.24276 0.818243 0.54502
0.889 2.21834 0.818276 0.544958
0.891 2.1941 0.818306 0.544897
0.893 2.17004 0.818334 0.544835
0.895 2.14616 0.818359 0.544774
0.897 2.12247 0.818381 0.544713
0.899 2.09895 0.818401 0.544652
0.901 2.07562 0.818418 0.544592
0.903 2.05245 0.818432 0.544531
0.905 2.02946 0.818444 0.544471
0.907 2.00665 0.818453 0.544411
0.909 1.984 0.81846 0.544351
0.911 1.96153 0.818465 0.544291
0.913 1.93922 0.818466 0.544231
0.915 1.91709 0.818466 0.544172
0.917 1.89511 0.818463 0.544112
0.919 1.8733 0.818458 0.544053
0.921 1.85166 0.818451 0.543994
0.923 1.83017 0.818441 0.543935
0.925 1.80885 0.818429 0.543877
0.927 1.78768 0.818415 0.543818
0.929 1.76668 0.818399 0.54376
0.931 1.74583 0.81838 0.543702
0.933 1.72513 0.818359 0.543644
0.935 1.70459 0.818337 0.543586
0.937 1.6842 0.818312 0.543528
0.939 1.66396 0.818285 0.543471
0.941 1.64387 0.818256 0.543413
0.943 1.62393 0.818225 0.543356
0.945 1.60413 0.818192 0.543299
0.947 1.58449 0.818157 0.543243
0.949 1.56498 0.818121 0.543186
0.951 1.54563 0.818082 0.543129
0.953 1.52641 0.818042 0.543073
0.955 1.50734 0.817999 0.543017
0.957 1.4884 0.817955 0.542961
0.959 1.46961 0.817909 0.542905
0.961 1.45095 0.817861 0.542849
0.963 1.43243 0.817812 0.542794
0.965 1.41405 0.817761 0.542738
0.967 1.3958 0.817708 0.542683
0.969 1.37768 0.817653 0.542628
0.971 1.3597 0.817597 0.542573
0.973 1.34185 0.817539 0.542519
0.975 1.32413 0.817479 0.542464
0.977 1.30653 0.817418 0.54241
0.979 1.28907 0.817355 0.542356
0.981 1.27173 0.817291 0.542301
0.983 1.25452 0.817225 0.542248
0.985 1.23744 0.817158 0.542194
0.987 1.22048 0.817089 0.54214
0.989 1.20364 0.817019 0.542087
0.991 1.18692 0.816947 0.542034
0.993 1.17033 0.816874 0.54198
0.995 1.15386 0.8168 0.541927
0.997 1.1375 0.816724 0.541875
0.999 1.12126 0.816647 0.541822

==> fig/exactNgrow.txt <==
0 -13.9516  0.0274128  1.29087e-05
1 1.23243  0.449308  0.000539953
2 5.53095  0.559655  0.000687061
3 6.91589  0.594497  0.000733869
4 7.37656  0.606005  0.000749336
5 7.53126  0.60986  0.000754515
6 7.58337  0.611157  0.000756258
7 7.60093  0.611594  0.000756845
8 7.60685  0.611742  0.000757043
9 7.60885  0.611792  0.000757109
10 7.60953  0.611808  0.000757132
11 7.60975  0.611814  0.00075714
12 7.60983  0.611816  0.000757142
13 7.60986  0.611816  0.000757143
14 7.60986  0.611817  0.000757143

==> fig/gnuplotI.txt <==
0.0169492  -0.99  9.47175
0.0338983  -0.99  9.23956
0.0508475  -0.99  9.01545
0.0677966  -0.99  8.77363
0.0847458  -0.99  8.52865
0.101695  -0.99  8.46485
0.118644  -0.99  8.34706
0.135593  -0.99  7.78646
0.152542  -0.99  7.53951
0.169492  -0.99  7.29366
0.186441  -0.99  7.04932
0.20339  -0.99  6.80683
0.220339  -0.99  6.5649
0.237288  -0.99  6.3258
0.254237  -0.99  6.09047
0.271186  -0.99  5.85588
0.288136  -0.99  5.62681
0.305085  -0.99  5.40204
0.322034  -0.99  5.17925
0.338983  -0.99  4.96002
0.355932  -0.99  4.74427
0.372881  -0.99  4.53218
0.389831  -0.99  4.32326
0.40678  -0.99  3.70912
0.423729  -0.99  3.51832
0.440678  -0.99  3.33365
0.457627  -0.99  3.15454
0.474576  -0.99  2.98077
0.491525  -0.99  2.81056
0.508475  -0.99  2.58248
0.525424  -0.99  2.42865
0.542373  -0.99  2.2773
0.559322  -0.99  2.13539
0.576271  -0.99  1.99769
0.59322  -0.99  1.86469
0.610169  -0.99  1.87362
0.627119  -0.99  1.7446
0.644068  -0.99  1.62024
0.661017  -0.99  1.50054
0.677966  -0.99  1.38521
0.694915  -0.99  1.27435
0.711864  -0.99  1.16741
0.728814  -0.99  1.12599
0.745763  -0.99  1.02795
0.762712  -0.99  0.933583
0.779661  -0.99  0.843372
0.79661  -0.99  0.757185
0.813559  -0.99  0.778899
0.830508  -0.99  0.689812
0.847458  -0.99  0.605098
0.864407  -0.99  0.524835
0.881356  -0.99  0.449021
0.898305  -0.99  0.377635
0.915254  -0.99  0.31066
0.932203  -0.99  0.248094
0.949153  -0.99  0.189868
0.966102  -0.99  0.135948
0.983051  -0.99  0.0863546
1  -0.99  0.0410463

0.0169492  -0.94  9.38199
0.0338983  -0.94  9.15435
0.0508475  -0.94  8.93457
0.0677966  -0.94  8.69711
0.0847458  -0.94  8.45636
0.101695  -0.94  8.39664
0.118644  -0.94  8.28179
0.135593  -0.94  7.72604
0.152542  -0.94  7.48278
0.169492  -0.94  7.24046
0.186441  -0.94  6.99951
0.20339  -0.94  6.76026
0.220339  -0.94  6.52143
0.237288  -0.94  6.28529
0.254237  -0.94  6.05277
0.271186  -0.94  5.82089
0.288136  -0.94  5.59436
0.305085  -0.94  5.372
0.322034  -0.94  5.1515
0.338983  -0.94  4.93444
0.355932  -0.94  4.72073
0.372881  -0.94  4.51057
0.389831  -0.94  4.30347
0.40678  -0.94  3.68915
0.423729  -0.94  3.4999
0.440678  -0.94  3.31669
0.457627  -0.94  3.13894
0.474576  -0.94  2.96643
0.491525  -0.94  2.79737
0.508475  -0.94  2.5705
0.525424  -0.94  2.41768
0.542373  -0.94  2.26729
0.559322  -0.94  2.12626
0.576271  -0.94  1.98936
0.59322  -0.94  1.85709
0.610169  -0.94  1.86647
0.627119  -0.94  1.73809
0.644068  -0.94  1.61432
0.661017  -0.94  1.49516
0.677966  -0.94  1.38033
0.694915  -0.94  1.26992
0.711864  -0.94  1.16343
0.728814  -0.94  1.12273
0.745763  -0.94  1.02507
0.762712  -0.94  0.931056
0.779661  -0.94  0.84116
0.79661  -0.94  0.755257
0.813559  -0.94  0.778208
0.830508  -0.94  0.689265
0.847458  -0.94  0.604675
0.864407  -0.94  0.524517
0.881356  -0.94  0.448788
0.898305  -0.94  0.377471
0.915254  -0.94  0.31055
0.932203  -0.94  0.248026
0.949153  -0.94  0.189831
0.966102  -0.94  0.13593
0.983051  -0.94  0.086349
1  -0.94  0.0410463

0.0169492  -0.89  9.28345
0.0338983  -0.89  9.06077
0.0508475  -0.89  8.84572
0.0677966  -0.89  8.613
0.0847458  -0.89  8.37688
0.101695  -0.89  8.32164
0.118644  -0.89  8.20998
0.135593  -0.89  7.65957
0.152542  -0.89  7.42033
0.169492  -0.89  7.18189
0.186441  -0.89  6.94465
0.20339  -0.89  6.70897
0.220339  -0.89  6.47353
0.237288  -0.89  6.24065
0.254237  -0.89  6.01122
0.271186  -0.89  5.7823
0.288136  -0.89  5.55857
0.305085  -0.89  5.33887
0.322034  -0.89  5.12089
0.338983  -0.89  4.90621
0.355932  -0.89  4.69475
0.372881  -0.89  4.48671
0.389831  -0.89  4.28161
0.40678  -0.89  3.6677
0.423729  -0.89  3.48017
0.440678  -0.89  3.29854
0.457627  -0.89  3.12228
0.474576  -0.89  2.95115
0.491525  -0.89  2.78335
0.508475  -0.89  2.55775
0.525424  -0.89  2.40602
0.542373  -0.89  2.25669
0.559322  -0.89  2.1166
0.576271  -0.89  1.98057
0.59322  -0.89  1.84911
0.610169  -0.89  1.85897
0.627119  -0.89  1.7313
0.644068  -0.89  1.60817
0.661017  -0.89  1.48959
0.677966  -0.89  1.3753
0.694915  -0.89  1.26537
0.711864  -0.89  1.15937
0.728814  -0.89  1.11937
0.745763  -0.89  1.02213
0.762712  -0.89  0.928482
0.779661  -0.89  0.838916
0.79661  -0.89  0.753309
0.813559  -0.89  0.77744
0.830508  -0.89  0.688658
0.847458  -0.89  0.604206
0.864407  -0.89  0.524163
0.881356  -0.89  0.448529
0.898305  -0.89  0.377288
0.915254  -0.89  0.310427
0.932203  -0.89  0.247951
0.949153  -0.89  0.189789
0.966102  -0.89  0.13591
0.983051  -0.89  0.0863429
1  -0.89  0.0410463

0.0169492  -0.84  9.17476
0.0338983  -0.84  8.95752
0.0508475  -0.84  8.74765
0.0677966  -0.84  8.52015
0.0847458  -0.84  8.2891
0.101695  -0.84  8.23877
0.118644  -0.84  8.13062
0.135593  -0.84  7.58607
0.152542  -0.84  7.35128
0.169492  -0.84  7.1171
0.186441  -0.84  6.88395
0.20339  -0.84  6.65219
0.220339  -0.84  6.42049
0.237288  -0.84  6.19121
0.254237  -0.84  5.96519
0.271186  -0.84  5.73954
0.288136  -0.84  5.51891
0.305085  -0.84  5.30213
0.322034  -0.84  5.08694
0.338983  -0.84  4.8749
0.355932  -0.84  4.66593
0.372881  -0.84  4.46025
0.389831  -0.84  4.25736
0.40678  -0.84  3.64452
0.423729  -0.84  3.45885
0.440678  -0.84  3.27898
0.457627  -0.84  3.10435
0.474576  -0.84  2.93474
0.491525  -0.84  2.76833
0.508475  -0.84  2.54406
0.525424  -0.84  2.39355
0.542373  -0.84  2.24535
0.559322  -0.84  2.10631
0.576271  -0.84  1.97123
0.59322  -0.84  1.84065
0.610169  -0.84  1.85105
0.627119  -0.84  1.72414
0.644068  -0.84  1.6017
0.661017  -0.84  1.48376
0.677966  -0.84  1.37005
0.694915  -0.84  1.26065
0.711864  -0.84  1.1552
0.728814  -0.84  1.1159
0.745763  -0.84  1.0191
0.762712  -0.84  0.925838
0.779661  -0.84  0.836622
0.79661  -0.84  0.751327
0.813559  -0.84  0.776582
0.830508  -0.84  0.687979
0.847458  -0.84  0.603682
0.864407  -0.84  0.523767
0.881356  -0.84  0.448239
0.898305  -0.84  0.377083
0.915254  -0.84  0.31029
0.932203  -0.84  0.247867
0.949153  -0.84  0.189743
0.966102  -0.84  0.135887
0.983051  -0.84  0.086336
1  -0.84  0.0410463

0.0169492  -0.79  9.0543
0.0338983  -0.79  8.84303
0.0508475  -0.79  8.63887
0.0677966  -0.79  8.41711
0.0847458  -0.79  8.19166
0.101695  -0.79  8.14675
0.118644  -0.79  8.04246
0.135593  -0.79  7.5044
0.152542  -0.79  7.27451
0.169492  -0.79  7.04504
0.186441  -0.79  6.81643
0.20339  -0.79  6.58901
0.220339  -0.79  6.36146
0.237288  -0.79  6.13616
0.254237  -0.79  5.91393
0.271186  -0.79  5.69191
0.288136  -0.79  5.4747
0.305085  -0.79  5.26118
0.322034  -0.79  5.04909
0.338983  -0.79  4.83998
0.355932  -0.79  4.63378
0.372881  -0.79  4.43072
0.389831  -0.79  4.2303
0.40678  -0.79  3.61924
0.423729  -0.79  3.43566
0.440678  -0.79  3.25772
0.457627  -0.79  3.0849
0.474576  -0.79  2.91698
0.491525  -0.79  2.75211
0.508475  -0.79  2.52925
0.525424  -0.79  2.38006
0.542373  -0.79  2.23313
0.559322  -0.79  2.09523
0.576271  -0.79  1.9612
0.59322  -0.79  1.83159
0.610169  -0.79  1.84259
0.627119  -0.79  1.71652
0.644068  -0.79  1.59485
0.661017  -0.79  1.47761
0.677966  -0.79  1.36454
0.694915  -0.79  1.25571
0.711864  -0.79  1.15087
0.728814  -0.79  1.11228
0.745763  -0.79  1.01594
0.762712  -0.79  0.923098
0.779661  -0.79  0.834256
0.79661  -0.79  0.749294
0.813559  -0.79  0.775616
0.830508  -0.79  0.687215
0.847458  -0.79  0.603091
0.864407  -0.79  0.523321
0.881356  -0.79  0.447912
0.898305  -0.79  0.376853
0.915254  -0.79  0.310136
0.932203  -0.79  0.247772
0.949153  -0.79  0.18969
0.966102  -0.79  0.135862
0.983051  -0.79  0.0863282
1  -0.79  0.0410463

0.0169492  -0.74  8.92005
0.0338983  -0.74  8.71539
0.0508475  -0.74  8.51753
0.0677966  -0.74  8.30212
0.0847458  -0.74  8.08288
0.101695  -0.74  8.04398
0.118644  -0.74  7.94397
0.135593  -0.74  7.41311
0.152542  -0.74  7.18866
0.169492  -0.74  6.96445
0.186441  -0.74  6.74087
0.20339  -0.74  6.51829
0.220339  -0.74  6.29535
0.237288  -0.74  6.07449
0.254237  -0.74  5.85648
0.271186  -0.74  5.63851
0.288136  -0.74  5.42514
0.305085  -0.74  5.21526
0.322034  -0.74  5.00663
0.338983  -0.74  4.80079
0.355932  -0.74  4.5977
0.372881  -0.74  4.39757
0.389831  -0.74  4.19992
0.40678  -0.74  3.59146
0.423729  -0.74  3.41019
0.440678  -0.74  3.23441
0.457627  -0.74  3.06362
0.474576  -0.74  2.89757
0.491525  -0.74  2.73444
0.508475  -0.74  2.51304
0.525424  -0.74  2.36533
0.542373  -0.74  2.21981
0.559322  -0.74  2.08318
0.576271  -0.74  1.95032
0.59322  -0.74  1.82178
0.610169  -0.74  1.83346
0.627119  -0.74  1.70833
0.644068  -0.74  1.5875
0.661017  -0.74  1.47104
0.677966  -0.74  1.35867
0.694915  -0.74  1.25048
0.711864  -0.74  1.14634
0.728814  -0.74  1.10845
0.745763  -0.74  1.01262
0.762712  -0.74  0.920228
0.779661  -0.74  0.831789
0.79661  -0.74  0.747187
0.813559  -0.74  0.774522
0.830508  -0.74  0.68635
0.847458  -0.74  0.602422
0.864407  -0.74  0.522816
0.881356  -0.74  0.447542
0.898305  -0.74  0.376592
0.915254  -0.74  0.309961
0.932203  -0.74  0.247665
0.949153  -0.74  0.189631
0.966102  -0.74  0.135833
0.983051  -0.74  0.0863194
1  -0.74  0.0410463

0.0169492  -0.69  8.76955
0.0338983  -0.69  8.57222
0.0508475  -0.69  8.38136
0.0677966  -0.69  8.17302
0.0847458  -0.69  7.96067
0.101695  -0.69  7.92847
0.118644  -0.69  7.83321
0.135593  -0.69  7.31042
0.152542  -0.69  7.09206
0.169492  -0.69  6.8737
0.186441  -0.69  6.65576
0.20339  -0.69  6.43859
0.220339  -0.69  6.22083
0.237288  -0.69  6.00495
0.254237  -0.69  5.79167
0.271186  -0.69  5.57825
0.288136  -0.69  5.3692
0.305085  -0.69  5.1634
0.322034  -0.69  4.95866
0.338983  -0.69  4.75652
0.355932  -0.69  4.55692
0.372881  -0.69  4.36009
0.389831  -0.69  4.16557
0.40678  -0.69  3.56065
0.423729  -0.69  3.38198
0.440678  -0.69  3.20863
0.457627  -0.69  3.0401
0.474576  -0.69  2.87617
0.491525  -0.69  2.71498
0.508475  -0.69  2.4951
0.525424  -0.69  2.34907
0.542373  -0.69  2.20511
0.559322  -0.69  2.06991
0.576271  -0.69  1.93836
0.59322  -0.69  1.81102
0.610169  -0.69  1.82348
0.627119  -0.69  1.69939
0.644068  -0.69  1.57952
0.661017  -0.69  1.46391
0.677966  -0.69  1.35233
0.694915  -0.69  1.24485
0.711864  -0.69  1.14152
0.728814  -0.69  1.10435
0.745763  -0.69  1.00908
0.762712  -0.69  0.917185
0.779661  -0.69  0.829187
0.79661  -0.69  0.744975
0.813559  -0.69  0.773273
0.830508  -0.69  0.685361
0.847458  -0.69  0.601658
0.864407  -0.69  0.522239
0.881356  -0.69  0.447119
0.898305  -0.69  0.376293
0.915254  -0.69  0.30976
0.932203  -0.69  0.247542
0.949153  -0.69  0.189563
0.966102  -0.69  0.135801
0.983051  -0.69  0.0863093
1  -0.69  0.0410463

0.0169492  -0.64  8.59967
0.0338983  -0.64  8.41053
0.0508475  -0.64  8.22749
0.0677966  -0.64  8.02705
0.0847458  -0.64  7.82243
0.101695  -0.64  7.79774
0.118644  -0.64  7.70779
0.135593  -0.64  7.19407
0.152542  -0.64  6.98254
0.169492  -0.64  6.77078
0.186441  -0.64  6.55919
0.20339  -0.64  6.34812
0.220339  -0.64  6.13619
0.237288  -0.64  5.92593
0.254237  -0.64  5.71801
0.271186  -0.64  5.50974
0.288136  -0.64  5.30556
0.305085  -0.64  5.10439
0.322034  -0.64  4.90407
0.338983  -0.64  4.70611
0.355932  -0.64  4.51048
0.372881  -0.64  4.3174
0.389831  -0.64  4.12642
0.40678  -0.64  3.52614
0.423729  -0.64  3.35042
0.440678  -0.64  3.17981
0.457627  -0.64  3.01386
0.474576  -0.64  2.85232
0.491525  -0.64  2.69335
0.508475  -0.64  2.47501
0.525424  -0.64  2.33087
0.542373  -0.64  2.1887
0.559322  -0.64  2.05511
0.576271  -0.64  1.92504
0.59322  -0.64  1.79907
0.610169  -0.64  1.81242
0.627119  -0.64  1.68951
0.644068  -0.64  1.57071
0.661017  -0.64  1.45608
0.677966  -0.64  1.34539
0.694915  -0.64  1.23871
0.711864  -0.64  1.13634
0.728814  -0.64  1.09991
0.745763  -0.64  1.00526
0.762712  -0.64  0.913912
0.779661  -0.64  0.826403
0.79661  -0.64  0.742622
0.813559  -0.64  0.771831
0.830508  -0.64  0.68422
0.847458  -0.64  0.600775
0.864407  -0.64  0.521572
0.881356  -0.64  0.44663
0.898305  -0.64  0.375948
0.915254  -0.64  0.309529
0.932203  -0.64  0.2474
0.949153  -0.64  0.189485
0.966102  -0.64  0.135763
0.983051  -0.64  0.0862977
1  -0.64  0.0410463

0.0169492  -0.59  8.4065
0.0338983  -0.59  8.22653
0.0508475  -0.59  8.05229
0.0677966  -0.59  7.86074
0.0847458  -0.59  7.66483
0.101695  -0.59  7.6486
0.118644  -0.59  7.56462
0.135593  -0.59  7.06118
0.152542  -0.59  6.85739
0.169492  -0.59  6.6531
0.186441  -0.59  6.4487
0.20339  -0.59  6.24456
0.220339  -0.59  6.03926
0.237288  -0.59  5.8354
0.254237  -0.59  5.63356
0.271186  -0.59  5.43116
0.288136  -0.59  5.23254
0.305085  -0.59  5.03666
0.322034  -0.59  4.84138
0.338983  -0.59  4.64821
0.355932  -0.59  4.45712
0.372881  -0.59  4.26834
0.389831  -0.59  4.08142
0.40678  -0.59  3.48705
0.423729  -0.59  3.3147
0.440678  -0.59  3.14723
0.457627  -0.59  2.98423
0.474576  -0.59  2.82544
0.491525  -0.59  2.66901
0.508475  -0.59  2.4522
0.525424  -0.59  2.31023
0.542373  -0.59  2.17009
0.559322  -0.59  2.03835
0.576271  -0.59  1.90999
0.59322  -0.59  1.78558
0.610169  -0.59  1.79996
0.627119  -0.59  1.6784
0.644068  -0.59  1.56083
0.661017  -0.59  1.44732
0.677966  -0.59  1.33765
0.694915  -0.59  1.23189
0.711864  -0.59  1.13067
0.728814  -0.59  1.09502
0.745763  -0.59  1.00106
0.762712  -0.59  0.910333
0.779661  -0.59  0.823373
0.79661  -0.59  0.740077
0.813559  -0.59  0.770149
0.830508  -0.59  0.682889
0.847458  -0.59  0.599745
0.864407  -0.59  0.520794
0.881356  -0.59  0.44606
0.898305  -0.59  0.375546
0.915254  -0.59  0.309259
0.932203  -0.59  0.247234
0.949153  -0.59  0.189393
0.966102  -0.59  0.135719
0.983051  -0.59  0.0862841
1  -0.59  0.0410463

0.0169492  -0.54  8.18498
0.0338983  -0.54  8.01537
0.0508475  -0.54  7.85105
0.0677966  -0.54  7.66958
0.0847458  -0.54  7.48353
0.101695  -0.54  7.47692
0.118644  -0.54  7.39971
0.135593  -0.54  6.908
0.152542  -0.54  6.71303
0.169492  -0.54  6.51726
0.186441  -0.54  6.3211
0.20339  -0.54  6.12489
0.220339  -0.54  5.92718
0.237288  -0.54  5.73065
0.254237  -0.54  5.53581
0.271186  -0.54  5.34015
0.288136  -0.54  5.14793
0.305085  -0.54  4.95814
0.322034  -0.54  4.76868
0.338983  -0.54  4.58104
0.355932  -0.54  4.3952
0.372881  -0.54  4.21138
0.389831  -0.54  4.02917
0.40678  -0.54  3.44225
0.423729  -0.54  3.27379
0.440678  -0.54  3.10996
0.457627  -0.54  2.95037
0.474576  -0.54  2.79477
0.491525  -0.54  2.64129
0.508475  -0.54  2.42588
0.525424  -0.54  2.28643
0.542373  -0.54  2.14866
0.559322  -0.54  2.01906
0.576271  -0.54  1.89267
0.59322  -0.54  1.77007
0.610169  -0.54  1.78565
0.627119  -0.54  1.66567
0.644068  -0.54  1.54953
0.661017  -0.54  1.43732
0.677966  -0.54  1.32882
0.694915  -0.54  1.22413
0.711864  -0.54  1.12436
0.728814  -0.54  1.08952
0.745763  -0.54  0.996366
0.762712  -0.54  0.906346
0.779661  -0.54  0.820014
0.79661  -0.54  0.73727
0.813559  -0.54  0.768163
0.830508  -0.54  0.681315
0.847458  -0.54  0.598527
0.864407  -0.54  0.519874
0.881356  -0.54  0.445385
0.898305  -0.54  0.375069
0.915254  -0.54  0.308939
0.932203  -0.54  0.247037
0.949153  -0.54  0.189285
0.966102  -0.54  0.135666
0.983051  -0.54  0.0862679
1  -0.54  0.0410463

0.0169492  -0.49  7.92852
0.0338983  -0.49  7.77068
0.0508475  -0.49  7.61766
0.0677966  -0.49  7.44766
0.0847458  -0.49  7.2729
0.101695  -0.49  7.27729
0.118644  -0.49  7.20778
0.135593  -0.49  6.72958
0.152542  -0.49  6.54475
0.169492  -0.49  6.35881
0.186441  -0.49  6.17214
0.20339  -0.49  5.98508
0.220339  -0.49  5.79616
0.237288  -0.49  5.60813
0.254237  -0.49  5.4214
0.271186  -0.49  5.23356
0.288136  -0.49  5.04879
0.305085  -0.49  4.86609
0.322034  -0.49  4.6834
0.338983  -0.49  4.50222
0.355932  -0.49  4.32251
0.372881  -0.49  4.1445
0.389831  -0.49  3.96781
0.40678  -0.49  3.39022
0.423729  -0.49  3.22631
0.440678  -0.49  3.06674
0.457627  -0.49  2.91115
0.474576  -0.49  2.75927
0.491525  -0.49  2.60926
0.508475  -0.49  2.39497
0.525424  -0.49  2.25848
0.542373  -0.49  2.12349
0.559322  -0.49  1.99641
0.576271  -0.49  1.87234
0.59322  -0.49  1.75189
0.610169  -0.49  1.76889
0.627119  -0.49  1.65077
0.644068  -0.49  1.5363
0.661017  -0.49  1.42562
0.677966  -0.49  1.31853
0.694915  -0.49  1.21509
0.711864  -0.49  1.11717
0.728814  -0.49  1.08323
0.745763  -0.49  0.991001
0.762712  -0.49  0.901808
0.779661  -0.49  0.816207
0.79661  -0.49  0.734104
0.813559  -0.49  0.76578
0.830508  -0.49  0.679427
0.847458  -0.49  0.597066
0.864407  -0.49  0.518769
0.881356  -0.49  0.444574
0.898305  -0.49  0.374496
0.915254  -0.49  0.308554
0.932203  -0.49  0.246801
0.949153  -0.49  0.189154
0.966102  -0.49  0.135603
0.983051  -0.49  0.0862485
1  -0.49  0.0410463

0.0169492  -0.44  7.62839
0.0338983  -0.44  7.48401
0.0508475  -0.44  7.34392
0.0677966  -0.44  7.18712
0.0847458  -0.44  7.02534
0.101695  -0.44  7.04243
0.118644  -0.44  6.98176
0.135593  -0.44  6.51926
0.152542  -0.44  6.34622
0.169492  -0.44  6.1717
0.186441  -0.44  5.99608
0.20339  -0.44  5.8197
0.220339  -0.44  5.64104
0.237288  -0.44  5.46296
0.254237  -0.44  5.28574
0.271186  -0.44  5.1071
0.288136  -0.44  4.93109
0.305085  -0.44  4.75674
0.322034  -0.44  4.58206
0.338983  -0.44  4.40849
0.355932  -0.44  4.23604
0.372881  -0.44  4.06492
0.389831  -0.44  3.89477
0.40678  -0.44  3.32885
0.423729  -0.44  3.17036
0.440678  -0.44  3.01584
0.457627  -0.44  2.86501
0.474576  -0.44  2.71758
0.491525  -0.44  2.5717
0.508475  -0.44  2.35788
0.525424  -0.44  2.22493
0.542373  -0.44  2.09326
0.559322  -0.44  1.96919
0.576271  -0.44  1.84791
0.59322  -0.44  1.73002
0.610169  -0.44  1.74874
0.627119  -0.44  1.63284
0.644068  -0.44  1.52039
0.661017  -0.44  1.41156
0.677966  -0.44  1.30614
0.694915  -0.44  1.20422
0.711864  -0.44  1.10879
0.728814  -0.44  1.07584
0.745763  -0.44  0.984721
0.762712  -0.44  0.896512
0.779661  -0.44  0.81178
0.79661  -0.44  0.73044
0.813559  -0.44  0.762869
0.830508  -0.44  0.67712
0.847458  -0.44  0.595278
0.864407  -0.44  0.517418
0.881356  -0.44  0.443582
0.898305  -0.44  0.373795
0.915254  -0.44  0.308083
0.932203  -0.44  0.246511
0.949153  -0.44  0.188994
0.966102  -0.44  0.135526
0.983051  -0.44  0.0862247
1  -0.44  0.0410463

0.0169492  -0.39  7.27282
0.0338983  -0.39  7.14392
0.0508475  -0.39  7.01875
0.0677966  -0.39  6.87722
0.0847458  -0.39  6.73051
0.101695  -0.39  6.76238
0.118644  -0.39  6.71193
0.135593  -0.39  6.2679
0.152542  -0.39  6.10865
0.169492  -0.39  5.94756
0.186441  -0.39  5.78496
0.20339  -0.39  5.62119
0.220339  -0.39  5.45467
0.237288  -0.39  5.28838
0.254237  -0.39  5.12246
0.271186  -0.39  4.95477
0.288136  -0.39  4.7892
0.305085  -0.39  4.62483
0.322034  -0.39  4.45973
0.338983  -0.39  4.29531
0.355932  -0.39  4.13156
0.372881  -0.39  3.96874
0.389831  -0.39  3.80647
0.40678  -0.39  3.25524
0.423729  -0.39  3.10328
0.440678  -0.39  2.95487
0.457627  -0.39  2.8098
0.474576  -0.39  2.66775
0.491525  -0.39  2.5269
0.508475  -0.39  2.31223
0.525424  -0.39  2.18358
0.542373  -0.39  2.05596
0.559322  -0.39  1.93557
0.576271  -0.39  1.8177
0.59322  -0.39  1.70294
0.610169  -0.39  1.72374
0.627119  -0.39  1.61058
0.644068  -0.39  1.50061
0.661017  -0.39  1.39405
0.677966  -0.39  1.2907
0.694915  -0.39  1.19064
0.711864  -0.39  1.09873
0.728814  -0.39  1.06692
0.745763  -0.39  0.977157
0.762712  -0.39  0.890151
0.779661  -0.39  0.80648
0.79661  -0.39  0.72607
0.813559  -0.39  0.759233
0.830508  -0.39  0.674236
0.847458  -0.39  0.593043
0.864407  -0.39  0.515726
0.881356  -0.39  0.44234
0.898305  -0.39  0.372917
0.915254  -0.39  0.307493
0.932203  -0.39  0.246148
0.949153  -0.39  0.188794
0.966102  -0.39  0.135429
0.983051  -0.39  0.0861947
1  -0.39  0.0410463

0.0169492  -0.34  6.84563
0.0338983  -0.34  6.73465
0.0508475  -0.34  6.62678
0.0677966  -0.34  6.50305
0.0847458  -0.34  6.37398
0.101695  -0.34  6.42321
0.118644  -0.34  6.38465
0.135593  -0.34  5.96257
0.152542  -0.34  5.81969
0.169492  -0.34  5.67454
0.186441  -0.34  5.52748
0.20339  -0.34  5.37878
0.220339  -0.34  5.22681
0.237288  -0.34  5.0747
0.254237  -0.34  4.9224
0.271186  -0.34  4.76794
0.288136  -0.34  4.61503
0.305085  -0.34  4.46278
0.322034  -0.34  4.30934
0.338983  -0.34  4.15608
0.355932  -0.34  4.003
0.372881  -0.34  3.85034
0.389831  -0.34  3.69776
0.40678  -0.34  3.16517
0.423729  -0.34  3.02125
0.440678  -0.34  2.88039
0.457627  -0.34  2.74244
0.474576  -0.34  2.60706
0.491525  -0.34  2.47245
0.508475  -0.34  2.25417
0.525424  -0.34  2.13089
0.542373  -0.34  2.00832
0.559322  -0.34  1.89252
0.576271  -0.34  1.7789
0.59322  -0.34  1.66809
0.610169  -0.34  1.69148
0.627119  -0.34  1.58176
0.644068  -0.34  1.47492
0.661017  -0.34  1.37121
0.677966  -0.34  1.27049
0.694915  -0.34  1.17279
0.711864  -0.34  1.08625
0.728814  -0.34  1.0558
0.745763  -0.34  0.967737
0.762712  -0.34  0.882244
0.779661  -0.34  0.799907
0.79661  -0.34  0.720666
0.813559  -0.34  0.754563
0.830508  -0.34  0.670528
0.847458  -0.34  0.590167
0.864407  -0.34  0.513549
0.881356  -0.34  0.440739
0.898305  -0.34  0.371784
0.915254  -0.34  0.306732
0.932203  -0.34  0.245679
0.949153  -0.34  0.188535
0.966102  -0.34  0.135303
0.983051  -0.34  0.086156
1  -0.34  0.0410463

0.0169492  -0.29  6.32417
0.0338983  -0.29  6.23397
0.0508475  -0.29  6.14626
0.0677966  -0.29  6.04341
0.0847458  -0.29  5.93511
0.101695  -0.29  6.0049
0.118644  -0.29  5.98022
0.135593  -0.29  5.58456
0.152542  -0.29  5.46129
0.169492  -0.29  5.33536
0.186441  -0.29  5.20705
0.20339  -0.29  5.07664
0.220339  -0.29  4.94237
0.237288  -0.29  4.80759
0.254237  -0.29  4.67198
0.271186  -0.29  4.53381
0.288136  -0.29  4.39652
0.305085  -0.29  4.25929
0.322034  -0.29  4.12034
0.338983  -0.29  3.98099
0.355932  -0.29  3.84124
0.372881  -0.29  3.70133
0.389831  -0.29  3.56093
0.40678  -0.29  3.05238
0.423729  -0.29  2.91862
0.440678  -0.29  2.78731
0.457627  -0.29  2.65841
0.474576  -0.29  2.53152
0.491525  -0.29  2.40486
0.508475  -0.29  2.17702
0.525424  -0.29  2.0606
0.542373  -0.29  1.9445
0.559322  -0.29  1.8346
0.576271  -0.29  1.72648
0.59322  -0.29  1.62074
0.610169  -0.29  1.64743
0.627119  -0.29  1.54217
0.644068  -0.29  1.4394
0.661017  -0.29  1.33945
0.677966  -0.29  1.24217
0.694915  -0.29  1.14759
0.711864  -0.29  1.07012
0.728814  -0.29  1.04136
0.745763  -0.29  0.955515
0.762712  -0.29  0.871994
0.779661  -0.29  0.791399
0.79661  -0.29  0.713686
0.813559  -0.29  0.748343
0.830508  -0.29  0.665586
0.847458  -0.29  0.58633
0.864407  -0.29  0.510641
0.881356  -0.29  0.4386
0.898305  -0.29  0.370269
0.915254  -0.29  0.305712
0.932203  -0.29  0.245051
0.949153  -0.29  0.188187
0.966102  -0.29  0.135135
0.983051  -0.29  0.086104
1  -0.29  0.0410463

0.0169492  -0.24  5.67627
0.0338983  -0.24  5.61009
0.0508475  -0.24  5.54578
0.0677966  -0.24  5.4674
0.0847458  -0.24  5.38364
0.101695  -0.24  5.47788
0.118644  -0.24  5.46938
0.135593  -0.24  5.1059
0.152542  -0.24  5.00638
0.169492  -0.24  4.90382
0.186441  -0.24  4.79847
0.20339  -0.24  4.69057
0.220339  -0.24  4.57818
0.237288  -0.24  4.46495
0.254237  -0.24  4.35019
0.271186  -0.24  4.23247
0.288136  -0.24  4.1149
0.305085  -0.24  3.99671
0.322034  -0.24  3.87622
0.338983  -0.24  3.75466
0.355932  -0.24  3.63204
0.372881  -0.24  3.50859
0.389831  -0.24  3.38397
0.40678  -0.24  2.90715
0.423729  -0.24  2.78664
0.440678  -0.24  2.66782
0.457627  -0.24  2.55082
0.474576  -0.24  2.43512
0.491525  -0.24  2.31899
0.508475  -0.24  2.06736
0.525424  -0.24  1.96001
0.542373  -0.24  1.85249
0.559322  -0.24  1.75042
0.576271  -0.24  1.64963
0.59322  -0.24  1.55071
0.610169  -0.24  1.58163
0.627119  -0.24  1.48241
0.644068  -0.24  1.38517
0.661017  -0.24  1.29035
0.677966  -0.24  1.19781
0.694915  -0.24  1.10755
0.711864  -0.24  1.04817
0.728814  -0.24  1.02163
0.745763  -0.24  0.938808
0.762712  -0.24  0.857984
0.779661  -0.24  0.779775
0.79661  -0.24  0.704158
0.813559  -0.24  0.739649
0.830508  -0.24  0.658668
0.847458  -0.24  0.580952
0.864407  -0.24  0.506559
0.881356  -0.24  0.435593
0.898305  -0.24  0.368138
0.915254  -0.24  0.304276
0.932203  -0.24  0.244165
0.949153  -0.24  0.187696
0.966102  -0.24  0.134897
0.983051  -0.24  0.0860305
1  -0.24  0.0410463

0.0169492  -0.19  4.85611
0.0338983  -0.19  4.81706
0.0508475  -0.19  4.77938
0.0677966  -0.19  4.7293
0.0847458  -0.19  4.67422
0.101695  -0.19  4.79735
0.118644  -0.19  4.80729
0.135593  -0.19  4.48328
0.152542  -0.19  4.41258
0.169492  -0.19  4.33865
0.186441  -0.19  4.26166
0.20339  -0.19  4.18178
0.220339  -0.19  4.09682
0.237288  -0.19  4.01086
0.254237  -0.19  3.92267
0.271186  -0.19  3.83123
0.288136  -0.19  3.73918
0.305085  -0.19  3.6458
0.322034  -0.19  3.54955
0.338983  -0.19  3.45152
0.355932  -0.19  3.35169
0.372881  -0.19  3.25027
0.389831  -0.19  3.14694
0.40678  -0.19  2.71336
0.423729  -0.19  2.61092
0.440678  -0.19  2.50924
0.457627  -0.19  2.40864
0.474576  -0.19  2.30846
0.491525  -0.19  2.20702
0.508475  -0.19  1.88866
0.525424  -0.19  1.79364
0.542373  -0.19  1.69791
0.559322  -0.19  1.60664
0.576271  -0.19  1.51601
0.59322  -0.19  1.42662
0.610169  -0.19  1.46269
0.627119  -0.19  1.37204
0.644068  -0.19  1.2827
0.661017  -0.19  1.19537
0.677966  -0.19  1.10986
0.694915  -0.19  1.02608
0.711864  -0.19  1.01618
0.728814  -0.19  0.992753
0.745763  -0.19  0.914314
0.762712  -0.19  0.837421
0.779661  -0.19  0.762698
0.79661  -0.19  0.690153
0.813559  -0.19  0.726643
0.830508  -0.19  0.648297
0.847458  -0.19  0.572874
0.864407  -0.19  0.500416
0.881356  -0.19  0.43106
0.898305  -0.19  0.364918
0.915254  -0.19  0.302103
0.932203  -0.19  0.242822
0.949153  -0.19  0.18695
0.966102  -0.19  0.134535
0.983051  -0.19  0.0859185
1  -0.19  0.0410463

0.0169492  -0.14  3.80141
0.0338983  -0.14  3.79065
0.0508475  -0.14  3.78113
0.0677966  -0.14  3.76187
0.0847458  -0.14  3.73862
0.101695  -0.14  3.89447
0.118644  -0.14  3.92366
0.135593  -0.14  3.64751
0.152542  -0.14  3.61102
0.169492  -0.14  3.57157
0.186441  -0.14  3.52925
0.20339  -0.14  3.48412
0.220339  -0.14  3.43356
0.237288  -0.14  3.38238
0.254237  -0.14  3.32847
0.271186  -0.14  3.27145
0.288136  -0.14  3.21323
0.305085  -0.14  3.15316
0.322034  -0.14  3.08984
0.338983  -0.14  3.02418
0.355932  -0.14  2.95609
0.372881  -0.14  2.88571
0.389831  -0.14  2.8127
0.40678  -0.14  2.44114
0.423729  -0.14  2.36497
0.440678  -0.14  2.28848
0.457627  -0.14  2.21225
0.474576  -0.14  2.13538
0.491525  -0.14  2.05618
0.508475  -0.14  1.99442
0.525424  -0.14  1.91896
0.542373  -0.14  1.84129
0.559322  -0.14  1.767
0.576271  -0.14  1.69198
0.59322  -0.14  1.61685
0.610169  -0.14  1.67245
0.627119  -0.14  1.59402
0.644068  -0.14  1.51543
0.661017  -0.14  1.43649
0.677966  -0.14  1.35784
0.694915  -0.14  1.27959
0.711864  -0.14  0.964699
0.728814  -0.14  0.946023
0.745763  -0.14  0.874552
0.762712  -0.14  0.803937
0.779661  -0.14  0.734814
0.79661  -0.14  0.667226
0.813559  -0.14  0.705064
0.830508  -0.14  0.631031
0.847458  -0.14  0.55938
0.864407  -0.14  0.490124
0.881356  -0.14  0.423442
0.898305  -0.14  0.359491
0.915254  -0.14  0.29843
0.932203  -0.14  0.240545
0.949153  -0.14  0.185682
0.966102  -0.14  0.133918
0.983051  -0.14  0.0857272
1  -0.14  0.0410463

0.0169492  -0.09  2.45217
0.0338983  -0.09  2.46283
0.0508475  -0.09  2.47515
0.0677966  -0.09  2.48195
0.0847458  -0.09  2.4869
0.101695  -0.09  2.6731
0.118644  -0.09  2.71505
0.135593  -0.09  2.49178
0.152542  -0.09  2.49053
0.169492  -0.09  2.48781
0.186441  -0.09  2.48361
0.20339  -0.09  2.47788
0.220339  -0.09  2.46726
0.237288  -0.09  2.45797
0.254237  -0.09  2.44639
0.271186  -0.09  2.43328
0.288136  -0.09  2.41938
0.305085  -0.09  2.40411
0.322034  -0.09  2.38633
0.338983  -0.09  2.3666
0.355932  -0.09  2.34475
0.372881  -0.09  2.32074
0.389831  -0.09  2.2942
0.40678  -0.09  2.01986
0.423729  -0.09  1.98593
0.440678  -0.09  1.95091
0.457627  -0.09  1.91579
0.474576  -0.09  1.87917
0.491525  -0.09  1.83926
0.508475  -0.09  1.68684
0.525424  -0.09  1.64509
0.542373  -0.09  1.60031
0.559322  -0.09  1.5573
0.576271  -0.09  1.51245
0.59322  -0.09  1.46626
0.610169  -0.09  1.54549
0.627119  -0.09  1.49435
0.644068  -0.09  1.44141
0.661017  -0.09  1.3863
0.677966  -0.09  1.32999
0.694915  -0.09  1.27241
0.711864  -0.09  0.867482
0.728814  -0.09  0.857033
0.745763  -0.09  0.798285
0.762712  -0.09  0.739267
0.779661  -0.09  0.680599
0.79661  -0.09  0.622367
0.813559  -0.09  0.66232
0.830508  -0.09  0.596604
0.847458  -0.09  0.532305
0.864407  -0.09  0.469347
0.881356  -0.09  0.407972
0.898305  -0.09  0.348409
0.915254  -0.09  0.290888
0.932203  -0.09  0.23584
0.949153  -0.09  0.183048
0.966102  -0.09  0.132632
0.983051  -0.09  0.0853261
1  -0.09  0.0410463

0.0169492  -0.04  0.925159
0.0338983  -0.04  0.931412
0.0508475  -0.04  0.938969
0.0677966  -0.04  0.945202
0.0847458  -0.04  0.951602
0.101695  -0.04  1.14154
0.118644  -0.04  1.1644
0.135593  -0.04  0.973525
0.152542  -0.04  0.982318
0.169492  -0.04  0.992115
0.186441  -0.04  1.00308
0.20339  -0.04  1.0154
0.220339  -0.04  1.0243
0.237288  -0.04  1.03981
0.254237  -0.04  1.05524
0.271186  -0.04  1.07469
0.288136  -0.04  1.09694
0.305085  -0.04  1.12204
0.322034  -0.04  1.14969
0.338983  -0.04  1.18045
0.355932  -0.04  1.21448
0.372881  -0.04  1.25204
0.389831  -0.04  1.29316
0.40678  -0.04  1.1931
0.423729  -0.04  1.23311
0.440678  -0.04  1.27719
0.457627  -0.04  1.32767
0.474576  -0.04  1.38252
0.491525  -0.04  1.43987
0.508475  -0.04  0.970411
0.525424  -0.04  0.984618
0.542373  -0.04  0.998427
0.559322  -0.04  1.01472
0.576271  -0.04  1.03116
0.59322  -0.04  1.04789
0.610169  -0.04  1.17994
0.627119  -0.04  1.19694
0.644068  -0.04  1.21249
0.661017  -0.04  1.22564
0.677966  -0.04  1.23791
0.694915  -0.04  1.2484
0.711864  -0.04  0.618615
0.728814  -0.04  0.624207
0.745763  -0.04  0.594555
0.762712  -0.04  0.562962
0.779661  -0.04  0.529824
0.79661  -0.04  0.495161
0.813559  -0.04  0.538457
0.830508  -0.04  0.49493
0.847458  -0.04  0.450869
0.864407  -0.04  0.405731
0.881356  -0.04  0.359782
0.898305  -0.04  0.313303
0.915254  -0.04  0.266605
0.932203  -0.04  0.220423
0.949153  -0.04  0.174265
0.966102  -0.04  0.12829
0.983051  -0.04  0.0839518
1  -0.04  0.0410463

0.0169492  0.01  0.274748
0.0338983  0.01  0.194078
0.0508475  0.01  0.17754
0.0677966  0.01  0.161979
0.0847458  0.01  0.155414
0.101695  0.01  0.152757
0.118644  0.01  0.154228
0.135593  0.01  0.151588
0.152542  0.01  0.151686
0.169492  0.01  0.323246
0.186441  0.01  0.314786
0.20339  0.01  0.30697
0.220339  0.01  0.300737
0.237288  0.01  0.296144
0.254237  0.01  0.308916
0.271186  0.01  0.305855
0.288136  0.01  0.296169
0.305085  0.01  0.292335
0.322034  0.01  0.288853
0.338983  0.01  0.285567
0.355932  0.01  0.282352
0.372881  0.01  0.279158
0.389831  0.01  0.275918
0.40678  0.01  0.243081
0.423729  0.01  0.239398
0.440678  0.01  0.235799
0.457627  0.01  0.232231
0.474576  0.01  0.22869
0.491525  0.01  0.225018
0.508475  0.01  2.18928
0.525424  0.01  1.29772
0.542373  0.01  0.842848
0.559322  0.01  0.577829
0.576271  0.01  0.341051
0.59322  0.01  0.25193
0.610169  0.01  0.20527
0.627119  0.01  0.172246
0.644068  0.01  0.152033
0.661017  0.01  0.13945
0.677966  0.01  0.133303
0.694915  0.01  0.12794
0.711864  0.01  0.503024
0.728814  0.01  0.390679
0.745763  0.01  0.300688
0.762712  0.01  0.240361
0.779661  0.01  0.204056
0.79661  0.01  0.17845
0.813559  0.01  0.190661
0.830508  0.01  0.177027
0.847458  0.01  0.167539
0.864407  0.01  0.163867
0.881356  0.01  0.157699
0.898305  0.01  0.154036
0.915254  0.01  0.151918
0.932203  0.01  0.149586
0.949153  0.01  0.147586
0.966102  0.01  0.145778
0.983051  0.01  0.144543
1  0.01  0.142813

0.0169492  0.06  90.0228
0.0338983  0.06  77.4641
0.0508475  0.06  69.5775
0.0677966  0.06  60.9295
0.0847458  0.06  53.4728
0.101695  0.06  47.0281
0.118644  0.06  41.4614
0.135593  0.06  36.6112
0.152542  0.06  32.4094
0.169492  0.06  28.9254
0.186441  0.06  25.7352
0.20339  0.06  22.949
0.220339  0.06  20.5114
0.237288  0.06  18.3762
0.254237  0.06  16.5184
0.271186  0.06  14.8747
0.288136  0.06  13.4222
0.305085  0.06  12.1443
0.322034  0.06  11.0156
0.338983  0.06  10.017
0.355932  0.06  9.13216
0.372881  0.06  8.34664
0.389831  0.06  7.6479
0.40678  0.06  6.90188
0.423729  0.06  6.34402
0.440678  0.06  5.84547
0.457627  0.06  5.39896
0.474576  0.06  4.99833
0.491525  0.06  4.63754
0.508475  0.06  2.77114
0.525424  0.06  2.53941
0.542373  0.06  2.34875
0.559322  0.06  2.18148
0.576271  0.06  1.9492
0.59322  0.06  1.81792
0.610169  0.06  1.75558
0.627119  0.06  1.64726
0.644068  0.06  1.54957
0.661017  0.06  1.46115
0.677966  0.06  1.38098
0.694915  0.06  1.30732
0.711864  0.06  3.29411
0.728814  0.06  3.17172
0.745763  0.06  3.00669
0.762712  0.06  2.85413
0.779661  0.06  2.71501
0.79661  0.06  2.58608
0.813559  0.06  2.62069
0.830508  0.06  2.50754
0.847458  0.06  2.40233
0.864407  0.06  2.30591
0.881356  0.06  2.21424
0.898305  0.06  2.12878
0.915254  0.06  2.0492
0.932203  0.06  1.9738
0.949153  0.06  1.90269
0.966102  0.06  1.8354
0.983051  0.06  1.77186
1  0.06  1.71091

0.0169492  0.11  580.043
0.0338983  0.11  533.951
0.0508475  0.11  503.118
0.0677966  0.11  467.481
0.0847458  0.11  434.823
0.101695  0.11  404.85
0.118644  0.11  377.334
0.135593  0.11  352.009
0.152542  0.11  328.725
0.169492  0.11  307.459
0.186441  0.11  287.701
0.20339  0.11  269.481
0.220339  0.11  252.665
0.237288  0.11  237.134
0.254237  0.11  222.789
0.271186  0.11  209.513
0.288136  0.11  197.221
0.305085  0.11  185.836
0.322034  0.11  175.283
0.338983  0.11  165.492
0.355932  0.11  156.404
0.372881  0.11  147.96
0.389831  0.11  140.111
0.40678  0.11  132.626
0.423729  0.11  125.824
0.440678  0.11  119.488
0.457627  0.11  113.583
0.474576  0.11  108.075
0.491525  0.11  102.934
0.508475  0.11  2.83236
0.525424  0.11  2.70271
0.542373  0.11  2.5888
0.559322  0.11  2.48556
0.576271  0.11  2.30503
0.59322  0.11  2.21541
0.610169  0.11  2.20012
0.627119  0.11  2.11859
0.644068  0.11  2.04118
0.661017  0.11  1.96747
0.677966  0.11  1.89692
0.694915  0.11  1.82891
0.711864  0.11  71.0659
0.728814  0.11  68.6976
0.745763  0.11  66.4019
0.762712  0.11  64.2434
0.779661  0.11  62.2149
0.79661  0.11  60.3072
0.813559  0.11  58.7269
0.830508  0.11  57.0377
0.847458  0.11  55.4489
0.864407  0.11  53.9556
0.881356  0.11  52.5506
0.898305  0.11  51.2299
0.915254  0.11  49.9891
0.932203  0.11  48.8231
0.949153  0.11  47.7284
0.966102  0.11  46.7011
0.983051  0.11  45.738
1  0.11  44.8355

0.0169492  0.16  1789.82
0.0338983  0.16  1690.58
0.0508475  0.16  1622.63
0.0677966  0.16  1542.5
0.0847458  0.16  1467.37
0.101695  0.16  1396.84
0.118644  0.16  1330.62
0.135593  0.16  1268.36
0.152542  0.16  1209.84
0.169492  0.16  1154.98
0.186441  0.16  1103.18
0.20339  0.16  1054.42
0.220339  0.16  1008.5
0.237288  0.16  965.223
0.254237  0.16  924.435
0.271186  0.16  885.962
0.288136  0.16  849.659
0.305085  0.16  815.395
0.322034  0.16  783.038
0.338983  0.16  752.472
0.355932  0.16  723.585
0.372881  0.16  696.275
0.389831  0.16  670.446
0.40678  0.16  645.791
0.423729  0.16  622.656
0.440678  0.16  600.753
0.457627  0.16  580.009
0.474576  0.16  560.357
0.491525  0.16  541.733
0.508475  0.16  1.13702
0.525424  0.16  1.15801
0.542373  0.16  1.17419
0.559322  0.16  1.18887
0.576271  0.16  1.11755
0.59322  0.16  1.12867
0.610169  0.16  1.17386
0.627119  0.16  1.18015
0.644068  0.16  1.18376
0.661017  0.16  1.18479
0.677966  0.16  1.18328
0.694915  0.16  1.17909
0.711864  0.16  399.793
0.728814  0.16  390.319
0.745763  0.16  381.24
0.762712  0.16  372.621
0.779661  0.16  364.44
0.79661  0.16  356.675
0.813559  0.16  349.563
0.830508  0.16  342.575
0.847458  0.16  335.949
0.864407  0.16  329.672
0.881356  0.16  323.726
0.898305  0.16  318.098
0.915254  0.16  312.776
0.932203  0.16  307.747
0.949153  0.16  303
0.966102  0.16  298.523
0.983051  0.16  294.308
1  0.16  290.345

0.0169492  0.21  4009.87
0.0338983  0.21  3839.19
0.0508475  0.21  3720.93
0.0677966  0.21  3579.96
0.0847458  0.21  3446.19
0.101695  0.21  3319.12
0.118644  0.21  3198.39
0.135593  0.21  3083.61
0.152542  0.21  2974.48
0.169492  0.21  2870.86
0.186441  0.21  2772.11
0.20339  0.21  2678.13
0.220339  0.21  2588.66
0.237288  0.21  2503.46
0.254237  0.21  2422.31
0.271186  0.21  2344.99
0.288136  0.21  2271.3
0.305085  0.21  2201.06
0.322034  0.21  2134.08
0.338983  0.21  2070.2
0.355932  0.21  2009.25
0.372881  0.21  1951.11
0.389831  0.21  1895.61
0.40678  0.21  1842.39
0.423729  0.21  1791.81
0.440678  0.21  1743.5
0.457627  0.21  1697.37
0.474576  0.21  1653.3
0.491525  0.21  1611.2
0.508475  0.21  182.723
0.525424  0.21  166.291
0.542373  0.21  155.215
0.559322  0.21  145.097
0.576271  0.21  135.758
0.59322  0.21  127.285
0.610169  0.21  119.57
0.627119  0.21  112.446
0.644068  0.21  105.902
0.661017  0.21  99.8876
0.677966  0.21  94.3533
0.694915  0.21  89.2564
0.711864  0.21  1251.22
0.728814  0.21  1228.43
0.745763  0.21  1206.58
0.762712  0.21  1185.72
0.779661  0.21  1165.82
0.79661  0.21  1146.84
0.813559  0.21  1129.02
0.830508  0.21  1111.77
0.847458  0.21  1095.35
0.864407  0.21  1079.72
0.881356  0.21  1064.85
0.898305  0.21  1050.72
0.915254  0.21  1037.31
0.932203  0.21  1024.6
0.949153  0.21  1012.55
0.966102  0.21  1001.16
0.983051  0.21  990.401
1  0.21  980.257

0.0169492  0.26  7504.99
0.0338983  0.26  7245.81
0.0508475  0.26  7064.91
0.0677966  0.26  6847.83
0.0847458  0.26  6640.31
0.101695  0.26  6441.74
0.118644  0.26  6251.73
0.135593  0.26  6069.79
0.152542  0.26  5895.61
0.169492  0.26  5728.97
0.186441  0.26  5569.18
0.20339  0.26  5416.08
0.220339  0.26  5269.38
0.237288  0.26  5128.78
0.254237  0.26  4993.99
0.271186  0.26  4864.76
0.288136  0.26  4740.83
0.305085  0.26  4621.98
0.322034  0.26  4507.97
0.338983  0.26  4398.58
0.355932  0.26  4293.63
0.372881  0.26  4192.92
0.389831  0.26  4096.27
0.40678  0.26  4003.24
0.423729  0.26  3914.18
0.440678  0.26  3828.68
0.457627  0.26  3746.6
0.474576  0.26  3667.8
0.491525  0.26  3592.13
0.508475  0.26  311.526
0.525424  0.26  299.346
0.542373  0.26  290.733
0.559322  0.26  282.545
0.576271  0.26  274.672
0.59322  0.26  267.265
0.610169  0.26  260.276
0.627119  0.26  253.571
0.644068  0.26  247.19
0.661017  0.26  241.117
0.677966  0.26  235.337
0.694915  0.26  229.835
0.711864  0.26  2898.07
0.728814  0.26  2855.27
0.745763  0.26  2814.16
0.762712  0.26  2774.79
0.779661  0.26  2737.11
0.79661  0.26  2701.05
0.813559  0.26  2666.88
0.830508  0.26  2633.92
0.847458  0.26  2602.45
0.864407  0.26  2572.41
0.881356  0.26  2543.77
0.898305  0.26  2516.49
0.915254  0.26  2490.54
0.932203  0.26  2465.86
0.949153  0.26  2442.44
0.966102  0.26  2420.24
0.983051  0.26  2399.24
1  0.26  2379.4

0.0169492  0.31  12517.1
0.0338983  0.31  12153.4
0.0508475  0.31  11898.4
0.0677966  0.31  11590.9
0.0847458  0.31  11295.5
0.101695  0.31  11011.4
0.118644  0.31  10738.3
0.135593  0.31  10475.5
0.152542  0.31  10222.7
0.169492  0.31  9979.66
0.186441  0.31  9745.61
0.20339  0.31  9520.35
0.220339  0.31  9303.53
0.237288  0.31  9094.8
0.254237  0.31  8893.85
0.271186  0.31  8700.36
0.288136  0.31  8514.03
0.305085  0.31  8334.58
0.322034  0.31  8161.75
0.338983  0.31  7995.28
0.355932  0.31  7834.92
0.372881  0.31  7680.45
0.389831  0.31  7531.63
0.40678  0.31  7387.99
0.423729  0.31  7249.86
0.440678  0.31  7116.77
0.457627  0.31  6988.56
0.474576  0.31  6865.04
0.491525  0.31  6746.04
0.508475  0.31  2320.09
0.525424  0.31  2255.21
0.542373  0.31  2208.88
0.559322  0.31  2164.45
0.576271  0.31  2121.77
0.59322  0.31  2080.93
0.610169  0.31  2041.84
0.627119  0.31  2004.3
0.644068  0.31  1968.32
0.661017  0.31  1933.84
0.677966  0.31  1900.8
0.694915  0.31  1869.15
0.711864  0.31  5602.88
0.728814  0.31  5533.33
0.745763  0.31  5466.43
0.762712  0.31  5402.22
0.779661  0.31  5340.62
0.79661  0.31  5281.55
0.813559  0.31  5225.26
0.830508  0.31  5171.06
0.847458  0.31  5119.19
0.864407  0.31  5069.6
0.881356  0.31  5022.23
0.898305  0.31  4977.03
0.915254  0.31  4933.94
0.932203  0.31  4892.93
0.949153  0.31  4853.94
0.966102  0.31  4816.93
0.983051  0.31  4781.87
1  0.31  4748.7

0.0169492  0.36  19267.5
0.0338983  0.36  18784.4
0.0508475  0.36  18444.4
0.0677966  0.36  18033.2
0.0847458  0.36  17636.6
0.101695  0.36  17254
0.118644  0.36  16884.7
0.135593  0.36  16528.2
0.152542  0.36  16184.2
0.169492  0.36  15852.2
0.186441  0.36  15531.4
0.20339  0.36  15221.8
0.220339  0.36  14922.7
0.237288  0.36  14633.9
0.254237  0.36  14355
0.271186  0.36  14085.6
0.288136  0.36  13825.4
0.305085  0.36  13574.1
0.322034  0.36  13331.3
0.338983  0.36  13096.8
0.355932  0.36  12870.2
0.372881  0.36  12651.4
0.389831  0.36  12440
0.40678  0.36  12235.5
0.423729  0.36  12038.2
0.440678  0.36  11847.7
0.457627  0.36  11663.6
0.474576  0.36  11485.8
0.491525  0.36  11314.2
0.508475  0.36  5942.83
0.525424  0.36  5810.45
0.542373  0.36  5715.44
0.559322  0.36  5623.95
0.576271  0.36  5535.79
0.59322  0.36  5451
0.610169  0.36  5369.45
0.627119  0.36  5290.92
0.644068  0.36  5215.35
0.661017  0.36  5142.67
0.677966  0.36  5072.78
0.694915  0.36  5005.59
0.711864  0.36  9611.37
0.728814  0.36  9508.5
0.745763  0.36  9409.43
0.762712  0.36  9314.17
0.779661  0.36  9222.63
0.79661  0.36  9134.73
0.813559  0.36  9050.7
0.830508  0.36  8969.79
0.847458  0.36  8892.27
0.864407  0.36  8818.05
0.881356  0.36  8747.06
0.898305  0.36  8679.24
0.915254  0.36  8614.51
0.932203  0.36  8552.83
0.949153  0.36  8494.12
0.966102  0.36  8438.34
0.983051  0.36  8385.44
1  0.36  8335.35

0.0169492  0.41  27959.3
0.0338983  0.41  27342.8
0.0508475  0.41  26907.6
0.0677966  0.41  26380.1
0.0847458  0.41  25870
0.101695  0.41  25376.5
0.118644  0.41  24898.9
0.135593  0.41  24436.7
0.152542  0.41  23989.4
0.169492  0.41  23556.7
0.186441  0.41  23137.6
0.20339  0.41  22732
0.220339  0.41  22339.4
0.237288  0.41  21959.3
0.254237  0.41  21591.3
0.271186  0.41  21235.1
0.288136  0.41  20890.3
0.305085  0.41  20556.4
0.322034  0.41  20233.2
0.338983  0.41  19920.3
0.355932  0.41  19617.4
0.372881  0.41  19324.2
0.389831  0.41  19040.3
0.40678  0.41  18765.3
0.423729  0.41  18499.3
0.440678  0.41  18241.9
0.457627  0.41  17992.9
0.474576  0.41  17751.8
0.491525  0.41  17518.7
0.508475  0.41  11384.9
0.525424  0.41  11172.1
0.542373  0.41  11018.8
0.559322  0.41  10870.8
0.576271  0.41  10727.9
0.59322  0.41  10590.1
0.610169  0.41  10457.2
0.627119  0.41  10328.9
0.644068  0.41  10205.2
0.661017  0.41  10085.9
0.677966  0.41  9970.91
0.694915  0.41  9860.16
0.711864  0.41  15151.2
0.728814  0.41  15008.7
0.745763  0.41  14871.3
0.762712  0.41  14739
0.779661  0.41  14611.7
0.79661  0.41  14489.4
0.813559  0.41  14372.2
0.830508  0.41  14259.3
0.847458  0.41  14151
0.864407  0.41  14047.3
0.881356  0.41  13948
0.898305  0.41  13853
0.915254  0.41  13762.2
0.932203  0.41  13675.7
0.949153  0.41  13593.2
0.966102  0.41  13514.8
0.983051  0.41  13440.4
1  0.41  13369.9

0.0169492  0.46  38778.9
0.0338983  0.46  38015.8
0.0508475  0.46  37476
0.0677966  0.46  36820.4
0.0847458  0.46  36185.2
0.101695  0.46  35569.2
0.118644  0.46  34971.9
0.135593  0.46  34392.7
0.152542  0.46  33831
0.169492  0.46  33286.4
0.186441  0.46  32758.1
0.20339  0.46  32245.7
0.220339  0.46  31748.8
0.237288  0.46  31266.8
0.254237  0.46  30799.4
0.271186  0.46  30346.1
0.288136  0.46  29906.4
0.305085  0.46  29480
0.322034  0.46  29066.5
0.338983  0.46  28665.5
0.355932  0.46  28276.6
0.372881  0.46  27899.6
0.389831  0.46  27534
0.40678  0.46  27179.3
0.423729  0.46  26835.7
0.440678  0.46  26502.6
0.457627  0.46  26179.8
0.474576  0.46  25867
0.491525  0.46  25563.9
0.508475  0.46  18845.9
0.525424  0.46  18540.8
0.542373  0.46  18320.6
0.559322  0.46  18107.6
0.576271  0.46  17901.6
0.59322  0.46  17702.5
0.610169  0.46  17510.1
0.627119  0.46  17324.2
0.644068  0.46  17144.6
0.661017  0.46  16971.1
0.677966  0.46  16803.7
0.694915  0.46  16642.1
0.711864  0.46  22432.6
0.728814  0.46  22244.3
0.745763  0.46  22062.8
0.762712  0.46  21887.8
0.779661  0.46  21719.2
0.79661  0.46  21557.1
0.813559  0.46  21401.5
0.830508  0.46  21251.6
0.847458  0.46  21107.7
0.864407  0.46  20969.8
0.881356  0.46  20837.5
0.898305  0.46  20711
0.915254  0.46  20590.1
0.932203  0.46  20474.6
0.949153  0.46  20364.6
0.966102  0.46  20259.9
0.983051  0.46  20160.4
1  0.46  20066.2

0.0169492  0.51  51898
0.0338983  0.51  50976
0.0508475  0.51  50322.6
0.0677966  0.51  49527.9
0.0847458  0.51  48756.4
0.101695  0.51  48007.2
0.118644  0.51  47279.4
0.135593  0.51  46572.5
0.152542  0.51  45885.9
0.169492  0.51  45219.1
0.186441  0.51  44571.2
0.20339  0.51  43941.9
0.220339  0.51  43330.6
0.237288  0.51  42736.9
0.254237  0.51  42160.1
0.271186  0.51  41600
0.288136  0.51  41055.9
0.305085  0.51  40527.6
0.322034  0.51  40014.4
0.338983  0.51  39516.2
0.355932  0.51  39032.3
0.372881  0.51  38562.5
0.389831  0.51  38106.5
0.40678  0.51  37663.4
0.423729  0.51  37233.7
0.440678  0.51  36816.6
0.457627  0.51  36411.9
0.474576  0.51  36019.3
0.491525  0.51  35638.4
0.508475  0.51  28513.1
0.525424  0.51  28104.8
0.542373  0.51  27809.7
0.559322  0.51  27523.9
0.576271  0.51  27247.1
0.59322  0.51  26979.1
0.610169  0.51  26719.9
0.627119  0.51  26469.1
0.644068  0.51  26226.4
0.661017  0.51  25991.9
0.677966  0.51  25765.2
0.694915  0.51  25546.2
0.711864  0.51  31649.4
0.728814  0.51  31409.8
0.745763  0.51  31178.4
0.762712  0.51  30955.3
0.779661  0.51  30740.3
0.79661  0.51  30533.1
0.813559  0.51  30334.2
0.830508  0.51  30142.6
0.847458  0.51  29958.5
0.864407  0.51  29781.8
0.881356  0.51  29612.3
0.898305  0.51  29450.1
0.915254  0.51  29295
0.932203  0.51  29146.8
0.949153  0.51  29005.5
0.966102  0.51  28870.9
0.983051  0.51  28743.1
1  0.51  28621.9

0.0169492  0.56  67474.8
0.0338983  0.56  66382.2
0.0508475  0.56  65606.9
0.0677966  0.56  64662.5
0.0847458  0.56  63744.6
0.101695  0.56  62851.9
0.118644  0.56  61983.5
0.135593  0.56  61138.9
0.152542  0.56  60317.4
0.169492  0.56  59518.6
0.186441  0.56  58741.4
0.20339  0.56  57985.6
0.220339  0.56  57250.5
0.237288  0.56  56535.6
0.254237  0.56  55840.3
0.271186  0.56  55164.2
0.288136  0.56  54506.8
0.305085  0.56  53867.6
0.322034  0.56  53246.1
0.338983  0.56  52641.9
0.355932  0.56  52054.5
0.372881  0.56  51483.6
0.389831  0.56  50928.8
0.40678  0.56  50389.3
0.423729  0.56  49865.4
0.440678  0.56  49356.5
0.457627  0.56  48862.1
0.474576  0.56  48382
0.491525  0.56  47915.8
0.508475  0.56  40561.1
0.525424  0.56  40039.5
0.542373  0.56  39662.1
0.559322  0.56  39296.1
0.576271  0.56  38941.3
0.59322  0.56  38597.5
0.610169  0.56  38264.5
0.627119  0.56  37942
0.644068  0.56  37629.8
0.661017  0.56  37327.7
0.677966  0.56  37035.4
0.694915  0.56  36752.9
0.711864  0.56  42980.9
0.728814  0.56  42684.4
0.745763  0.56  42398
0.762712  0.56  42121.6
0.779661  0.56  41855
0.79661  0.56  41598.1
0.813559  0.56  41351.1
0.830508  0.56  41113.1
0.847458  0.56  40884.4
0.864407  0.56  40664.7
0.881356  0.56  40454
0.898305  0.56  40252.2
0.915254  0.56  40059
0.932203  0.56  39874.4
0.949153  0.56  39698.3
0.966102  0.56  39530.6
0.983051  0.56  39371.2
1  0.56  39219.9

0.0169492  0.61  85655.5
0.0338983  0.61  84381.2
0.0508475  0.61  83476.1
0.0677966  0.61  82372.3
0.0847458  0.61  81298.2
0.101695  0.61  80252.3
0.118644  0.61  79233.8
0.135593  0.61  78242
0.152542  0.61  77276.3
0.169492  0.61  76336.2
0.186441  0.61  75420.7
0.20339  0.61  74529.3
0.220339  0.61  73661.4
0.237288  0.61  72816.5
0.254237  0.61  71994
0.271186  0.61  71193.4
0.288136  0.61  70414
0.305085  0.61  69655.6
0.322034  0.61  68917.4
0.338983  0.61  68199.1
0.355932  0.61  67500.2
0.372881  0.61  66820.3
0.389831  0.61  66158.9
0.40678  0.61  65515.3
0.423729  0.61  64889.7
0.440678  0.61  64281.4
0.457627  0.61  63690.1
0.474576  0.61  63115.3
0.491525  0.61  62556.8
0.508475  0.61  55151.8
0.525424  0.61  54507.5
0.542373  0.61  54040.8
0.559322  0.61  53587.8
0.576271  0.61  53148.3
0.59322  0.61  52722.1
0.610169  0.61  52309
0.627119  0.61  51908.6
0.644068  0.61  51520.6
0.661017  0.61  51144.9
0.677966  0.61  50781.2
0.694915  0.61  50429.3
0.711864  0.61  56592.6
0.728814  0.61  56234.1
0.745763  0.61  55887.5
0.762712  0.61  55553
0.779661  0.61  55230.1
0.79661  0.61  54918.9
0.813559  0.61  54619.4
0.830508  0.61  54330.7
0.847458  0.61  54053.1
0.864407  0.61  53786.5
0.881356  0.61  53530.6
0.898305  0.61  53285.3
0.915254  0.61  53050.5
0.932203  0.61  52826.1
0.949153  0.61  52611.9
0.966102  0.61  52407.8
0.983051  0.61  52213.8
1  0.61  52029.6

0.0169492  0.66  106575
0.0338983  0.66  105109
0.0508475  0.66  104066
0.0677966  0.66  102794
0.0847458  0.66  101554
0.101695  0.66  100346
0.118644  0.66  99168.6
0.135593  0.66  98020.8
0.152542  0.66  96902.1
0.169492  0.66  95812
0.186441  0.66  94749.4
0.20339  0.66  93713.9
0.220339  0.66  92704.9
0.237288  0.66  91721.6
0.254237  0.66  90763.6
0.271186  0.66  89830.3
0.288136  0.66  88921.1
0.305085  0.66  88035.4
0.322034  0.66  87172.8
0.338983  0.66  86332.7
0.355932  0.66  85514.7
0.372881  0.66  84718.3
0.389831  0.66  83942.9
0.40678  0.66  83187.9
0.423729  0.66  82453.5
0.440678  0.66  81738.9
0.457627  0.66  81043.7
0.474576  0.66  80367.5
0.491525  0.66  79709.9
0.508475  0.66  72435.7
0.525424  0.66  71659.8
0.542373  0.66  71097.2
0.559322  0.66  70550.9
0.576271  0.66  70020.4
0.59322  0.66  69505.7
0.610169  0.66  69006.4
0.627119  0.66  68522.1
0.644068  0.66  68052.6
0.661017  0.66  67597.6
0.677966  0.66  67156.9
0.694915  0.66  66730.3
0.711864  0.66  72637.6
0.728814  0.66  72212.2
0.745763  0.66  71800.8
0.762712  0.66  71403.4
0.779661  0.66  71019.8
0.79661  0.66  70649.8
0.813559  0.66  70293.6
0.830508  0.66  69950.2
0.847458  0.66  69619.8
0.864407  0.66  69302.3
0.881356  0.66  68997.6
0.898305  0.66  68705.3
0.915254  0.66  68425.5
0.932203  0.66  68157.9
0.949153  0.66  67902.5
0.966102  0.66  67659
0.983051  0.66  67427.4
1  0.66  67207.6

0.0169492  0.71  130359
0.0338983  0.71  128691
0.0508475  0.71  127504
0.0677966  0.71  126054
0.0847458  0.71  124640
0.101695  0.71  123261
0.118644  0.71  121916
0.135593  0.71  120604
0.152542  0.71  119324
0.169492  0.71  118075
0.186441  0.71  116858
0.20339  0.71  115670
0.220339  0.71  114512
0.237288  0.71  113382
0.254237  0.71  112281
0.271186  0.71  111207
0.288136  0.71  110161
0.305085  0.71  109140
0.322034  0.71  108146
0.338983  0.71  107177
0.355932  0.71  106233
0.372881  0.71  105312
0.389831  0.71  104416
0.40678  0.71  103543
0.423729  0.71  102693
0.440678  0.71  101865
0.457627  0.71  101060
0.474576  0.71  100276
0.491525  0.71  99512.8
0.508475  0.71  92552.1
0.525424  0.71  91636.3
0.542373  0.71  90971.8
0.559322  0.71  90326.1
0.576271  0.71  89698.8
0.59322  0.71  89089.7
0.610169  0.71  88498.5
0.627119  0.71  87924.8
0.644068  0.71  87368.3
0.661017  0.71  86828.8
0.677966  0.71  86306
0.694915  0.71  85799.6
0.711864  0.71  91257.9
0.728814  0.71  90760.9
0.745763  0.71  90280.2
0.762712  0.71  89815.7
0.779661  0.71  89367
0.79661  0.71  88934.2
0.813559  0.71  88517.2
0.830508  0.71  88115.2
0.847458  0.71  87728.2
0.864407  0.71  87356.3
0.881356  0.71  86999.1
0.898305  0.71  86656.5
0.915254  0.71  86328.4
0.932203  0.71  86014.6
0.949153  0.71  85714.9
0.966102  0.71  85429.2
0.983051  0.71  85157.3
1  0.71  84899.2

0.0169492  0.76  157123
0.0338983  0.76  155244
0.0508475  0.76  153906
0.0677966  0.76  152270
0.0847458  0.76  150674
0.101695  0.76  149116
0.118644  0.76  147595
0.135593  0.76  146111
0.152542  0.76  144661
0.169492  0.76  143247
0.186441  0.76  141866
0.20339  0.76  140519
0.220339  0.76  139204
0.237288  0.76  137921
0.254237  0.76  136669
0.271186  0.76  135448
0.288136  0.76  134256
0.305085  0.76  133094
0.322034  0.76  131961
0.338983  0.76  130856
0.355932  0.76  129778
0.372881  0.76  128728
0.389831  0.76  127704
0.40678  0.76  126706
0.423729  0.76  125734
0.440678  0.76  124787
0.457627  0.76  123865
0.474576  0.76  122967
0.491525  0.76  122093
0.508475  0.76  115631
0.525424  0.76  114567
0.542373  0.76  113795
0.559322  0.76  113044
0.576271  0.76  112314
0.59322  0.76  111605
0.610169  0.76  110917
0.627119  0.76  110249
0.644068  0.76  109600
0.661017  0.76  108971
0.677966  0.76  108361
0.694915  0.76  107770
0.711864  0.76  112585
0.728814  0.76  112012
0.745763  0.76  111458
0.762712  0.76  110922
0.779661  0.76  110404
0.79661  0.76  109905
0.813559  0.76  109423
0.830508  0.76  108959
0.847458  0.76  108512
0.864407  0.76  108082
0.881356  0.76  107669
0.898305  0.76  107273
0.915254  0.76  106893
0.932203  0.76  106530
0.949153  0.76  106184
0.966102  0.76  105853
0.983051  0.76  105538
1  0.76  105239

0.0169492  0.81  186975
0.0338983  0.81  184876
0.0508475  0.81  183380
0.0677966  0.81  181551
0.0847458  0.81  179765
0.101695  0.81  178021
0.118644  0.81  176317
0.135593  0.81  174652
0.152542  0.81  173026
0.169492  0.81  171438
0.186441  0.81  169887
0.20339  0.81  168373
0.220339  0.81  166894
0.237288  0.81  165450
0.254237  0.81  164041
0.271186  0.81  162665
0.288136  0.81  161322
0.305085  0.81  160012
0.322034  0.81  158733
0.338983  0.81  157485
0.355932  0.81  156268
0.372881  0.81  155081
0.389831  0.81  153924
0.40678  0.81  152795
0.423729  0.81  151695
0.440678  0.81  150623
0.457627  0.81  149578
0.474576  0.81  148560
0.491525  0.81  147569
0.508475  0.81  141792
0.525424  0.81  140573
0.542373  0.81  139688
0.559322  0.81  138826
0.576271  0.81  137989
0.59322  0.81  137175
0.610169  0.81  136385
0.627119  0.81  135617
0.644068  0.81  134871
0.661017  0.81  134148
0.677966  0.81  133446
0.694915  0.81  132766
0.711864  0.81  136742
0.728814  0.81  136089
0.745763  0.81  135457
0.762712  0.81  134846
0.779661  0.81  134255
0.79661  0.81  133685
0.813559  0.81  133135
0.830508  0.81  132605
0.847458  0.81  132094
0.864407  0.81  131603
0.881356  0.81  131132
0.898305  0.81  130679
0.915254  0.81  130245
0.932203  0.81  129830
0.949153  0.81  129433
0.966102  0.81  129055
0.983051  0.81  128695
1  0.81  128353

0.0169492  0.86  220015
0.0338983  0.86  217688
0.0508475  0.86  216029
0.0677966  0.86  213999
0.0847458  0.86  212016
0.101695  0.86  210077
0.118644  0.86  208182
0.135593  0.86  206331
0.152542  0.86  204521
0.169492  0.86  202753
0.186441  0.86  201025
0.20339  0.86  199336
0.220339  0.86  197687
0.237288  0.86  196076
0.254237  0.86  194502
0.271186  0.86  192965
0.288136  0.86  191465
0.305085  0.86  189999
0.322034  0.86  188569
0.338983  0.86  187173
0.355932  0.86  185810
0.372881  0.86  184480
0.389831  0.86  183183
0.40678  0.86  181918
0.423729  0.86  180684
0.440678  0.86  179481
0.457627  0.86  178308
0.474576  0.86  177165
0.491525  0.86  176052
0.508475  0.86  171148
0.525424  0.86  169766
0.542373  0.86  168763
0.559322  0.86  167786
0.576271  0.86  166836
0.59322  0.86  165912
0.610169  0.86  165015
0.627119  0.86  164143
0.644068  0.86  163296
0.661017  0.86  162474
0.677966  0.86  161676
0.694915  0.86  160903
0.711864  0.86  163841
0.728814  0.86  163104
0.745763  0.86  162391
0.762712  0.86  161701
0.779661  0.86  161034
0.79661  0.86  160389
0.813559  0.86  159768
0.830508  0.86  159169
0.847458  0.86  158592
0.864407  0.86  158036
0.881356  0.86  157503
0.898305  0.86  156990
0.915254  0.86  156500
0.932203  0.86  156030
0.949153  0.86  155581
0.966102  0.86  155153
0.983051  0.86  154745
1  0.86  154358

0.0169492  0.91  256337
0.0338983  0.91  253774
0.0508475  0.91  251946
0.0677966  0.91  249708
0.0847458  0.91  247520
0.101695  0.91  245381
0.118644  0.91  243289
0.135593  0.91  241243
0.152542  0.91  239243
0.169492  0.91  237287
0.186441  0.91  235376
0.20339  0.91  233507
0.220339  0.91  231681
0.237288  0.91  229896
0.254237  0.91  228152
0.271186  0.91  226448
0.288136  0.91  224783
0.305085  0.91  223157
0.322034  0.91  221569
0.338983  0.91  220018
0.355932  0.91  218504
0.372881  0.91  217026
0.389831  0.91  215584
0.40678  0.91  214176
0.423729  0.91  212803
0.440678  0.91  211463
0.457627  0.91  210157
0.474576  0.91  208884
0.491525  0.91  207643
0.508475  0.91  203802
0.525424  0.91  202252
0.542373  0.91  201125
0.559322  0.91  200028
0.576271  0.91  198961
0.59322  0.91  197923
0.610169  0.91  196914
0.627119  0.91  195933
0.644068  0.91  194980
0.661017  0.91  194055
0.677966  0.91  193158
0.694915  0.91  192287
0.711864  0.91  193990
0.728814  0.91  193165
0.745763  0.91  192367
0.762712  0.91  191594
0.779661  0.91  190847
0.79661  0.91  190125
0.813559  0.91  189429
0.830508  0.91  188758
0.847458  0.91  188111
0.864407  0.91  187488
0.881356  0.91  186890
0.898305  0.91  186315
0.915254  0.91  185765
0.932203  0.91  185238
0.949153  0.91  184734
0.966102  0.91  184253
0.983051  0.91  183796
1  0.91  183361

0.0169492  0.96  296027
0.0338983  0.96  293221
0.0508475  0.96  291218
0.0677966  0.96  288765
0.0847458  0.96  286367
0.101695  0.96  284020
0.118644  0.96  281724
0.135593  0.96  279478
0.152542  0.96  277281
0.169492  0.96  275133
0.186441  0.96  273031
0.20339  0.96  270976
0.220339  0.96  268967
0.237288  0.96  267002
0.254237  0.96  265082
0.271186  0.96  263204
0.288136  0.96  261370
0.305085  0.96  259577
0.322034  0.96  257826
0.338983  0.96  256115
0.355932  0.96  254444
0.372881  0.96  252812
0.389831  0.96  251219
0.40678  0.96  249664
0.423729  0.96  248146
0.440678  0.96  246666
0.457627  0.96  245221
0.474576  0.96  243813
0.491525  0.96  242440
0.508475  0.96  239853
0.525424  0.96  238127
0.542373  0.96  236873
0.559322  0.96  235651
0.576271  0.96  234462
0.59322  0.96  233305
0.610169  0.96  232180
0.627119  0.96  231086
0.644068  0.96  230024
0.661017  0.96  228992
0.677966  0.96  227990
0.694915  0.96  227018
0.711864  0.96  227287
0.728814  0.96  226371
0.745763  0.96  225483
0.762712  0.96  224625
0.779661  0.96  223794
0.79661  0.96  222992
0.813559  0.96  222218
0.830508  0.96  221471
0.847458  0.96  220752
0.864407  0.96  220059
0.881356  0.96  219393
0.898305  0.96  218754
0.915254  0.96  218141
0.932203  0.96  217554
0.949153  0.96  216994
0.966102  0.96  216459
0.983051  0.96  215949
1  0.96  215465



==> fig/gnuplotI0.txt <==
0.0169492  -0.99  9.44474
0.0338983  -0.99  9.21251
0.0508475  -0.99  8.98848
0.0677966  -0.99  8.74688
0.0847458  -0.99  8.50223
0.101695  -0.99  8.43828
0.118644  -0.99  8.32086
0.135593  -0.99  7.76157
0.152542  -0.99  7.51534
0.169492  -0.99  7.27029
0.186441  -0.99  7.02684
0.20339  -0.99  6.78534
0.220339  -0.99  6.5445
0.237288  -0.99  6.30657
0.254237  -0.99  6.0725
0.271186  -0.99  5.83928
0.288136  -0.99  5.61164
0.305085  -0.99  5.38841
0.322034  -0.99  5.16726
0.338983  -0.99  4.94976
0.355932  -0.99  4.73584
0.372881  -0.99  4.52569
0.389831  -0.99  4.31883
0.40678  -0.99  3.70605
0.423729  -0.99  3.51786
0.440678  -0.99  3.33602
0.457627  -0.99  3.15955
0.474576  -0.99  2.98992
0.491525  -0.99  2.8248
0.508475  -0.99  2.66372
0.525424  -0.99  2.50512
0.542373  -0.99  2.35148
0.559322  -0.99  2.20698
0.576271  -0.99  2.0673
0.59322  -0.99  1.93237
0.610169  -0.99  1.94163
0.627119  -0.99  1.81067
0.644068  -0.99  1.68436
0.661017  -0.99  1.56272
0.677966  -0.99  1.44574
0.694915  -0.99  1.3333
0.711864  -0.99  1.2254
0.728814  -0.99  1.12191
0.745763  -0.99  1.02293
0.762712  -0.99  0.92835
0.779661  -0.99  0.83813
0.79661  -0.99  0.752202
0.813559  -0.99  0.774935
0.830508  -0.99  0.686159
0.847458  -0.99  0.601791
0.864407  -0.99  0.521892
0.881356  -0.99  0.446449
0.898305  -0.99  0.375434
0.915254  -0.99  0.308823
0.932203  -0.99  0.246608
0.949153  -0.99  0.188719
0.966102  -0.99  0.135118
0.983051  -0.99  0.0858235
1  -0.99  0.0407922

0.0169492  -0.94  9.35501
0.0338983  -0.94  9.12732
0.0508475  -0.94  8.90762
0.0677966  -0.94  8.67036
0.0847458  -0.94  8.42993
0.101695  -0.94  8.37006
0.118644  -0.94  8.25556
0.135593  -0.94  7.70113
0.152542  -0.94  7.45857
0.169492  -0.94  7.21704
0.186441  -0.94  6.97698
0.20339  -0.94  6.73871
0.220339  -0.94  6.50095
0.237288  -0.94  6.26598
0.254237  -0.94  6.03471
0.271186  -0.94  5.80418
0.288136  -0.94  5.57908
0.305085  -0.94  5.35825
0.322034  -0.94  5.13938
0.338983  -0.94  4.92404
0.355932  -0.94  4.71215
0.372881  -0.94  4.50392
0.389831  -0.94  4.29887
0.40678  -0.94  3.68589
0.423729  -0.94  3.49929
0.440678  -0.94  3.31894
0.457627  -0.94  3.14386
0.474576  -0.94  2.97555
0.491525  -0.94  2.81165
0.508475  -0.94  2.6517
0.525424  -0.94  2.49411
0.542373  -0.94  2.34146
0.559322  -0.94  2.19788
0.576271  -0.94  2.05903
0.59322  -0.94  1.92488
0.610169  -0.94  1.93459
0.627119  -0.94  1.80432
0.644068  -0.94  1.67863
0.661017  -0.94  1.55756
0.677966  -0.94  1.44111
0.694915  -0.94  1.32916
0.711864  -0.94  1.2217
0.728814  -0.94  1.11862
0.745763  -0.94  1.02001
0.762712  -0.94  0.92577
0.779661  -0.94  0.835861
0.79661  -0.94  0.750217
0.813559  -0.94  0.774248
0.830508  -0.94  0.685616
0.847458  -0.94  0.601371
0.864407  -0.94  0.521575
0.881356  -0.94  0.446217
0.898305  -0.94  0.37527
0.915254  -0.94  0.308713
0.932203  -0.94  0.246541
0.949153  -0.94  0.188682
0.966102  -0.94  0.1351
0.983051  -0.94  0.085818
1  -0.94  0.0407922

0.0169492  -0.89  9.25646
0.0338983  -0.89  9.03372
0.0508475  -0.89  8.81874
0.0677966  -0.89  8.58623
0.0847458  -0.89  8.35042
0.101695  -0.89  8.29501
0.118644  -0.89  8.1837
0.135593  -0.89  7.63459
0.152542  -0.89  7.39605
0.169492  -0.89  7.15839
0.186441  -0.89  6.92202
0.20339  -0.89  6.68731
0.220339  -0.89  6.45293
0.237288  -0.89  6.22121
0.254237  -0.89  5.99302
0.271186  -0.89  5.76544
0.288136  -0.89  5.54314
0.305085  -0.89  5.32495
0.322034  -0.89  5.10859
0.338983  -0.89  4.89562
0.355932  -0.89  4.68598
0.372881  -0.89  4.47987
0.389831  -0.89  4.27681
0.40678  -0.89  3.66421
0.423729  -0.89  3.47935
0.440678  -0.89  3.30062
0.457627  -0.89  3.12706
0.474576  -0.89  2.96019
0.491525  -0.89  2.79761
0.508475  -0.89  2.63887
0.525424  -0.89  2.4824
0.542373  -0.89  2.33084
0.559322  -0.89  2.18823
0.576271  -0.89  2.0503
0.59322  -0.89  1.91699
0.610169  -0.89  1.92721
0.627119  -0.89  1.79766
0.644068  -0.89  1.67265
0.661017  -0.89  1.5522
0.677966  -0.89  1.43632
0.694915  -0.89  1.32488
0.711864  -0.89  1.2179
0.728814  -0.89  1.11524
0.745763  -0.89  1.01703
0.762712  -0.89  0.923146
0.779661  -0.89  0.833563
0.79661  -0.89  0.748217
0.813559  -0.89  0.773483
0.830508  -0.89  0.685012
0.847458  -0.89  0.600904
0.864407  -0.89  0.521223
0.881356  -0.89  0.44596
0.898305  -0.89  0.375088
0.915254  -0.89  0.308591
0.932203  -0.89  0.246466
0.949153  -0.89  0.188641
0.966102  -0.89  0.13508
0.983051  -0.89  0.0858119
1  -0.89  0.0407922

0.0169492  -0.84  9.14772
0.0338983  -0.84  8.93041
0.0508475  -0.84  8.72061
0.0677966  -0.84  8.4933
0.0847458  -0.84  8.26255
0.101695  -0.84  8.21205
0.118644  -0.84  8.10423
0.135593  -0.84  7.56098
0.152542  -0.84  7.32686
0.169492  -0.84  7.09345
0.186441  -0.84  6.86117
0.20339  -0.84  6.63037
0.220339  -0.84  6.39972
0.237288  -0.84  6.17158
0.254237  -0.84  5.9468
0.271186  -0.84  5.72248
0.288136  -0.84  5.50326
0.305085  -0.84  5.28798
0.322034  -0.84  5.0744
0.338983  -0.84  4.86406
0.355932  -0.84  4.6569
0.372881  -0.84  4.45313
0.389831  -0.84  4.25228
0.40678  -0.84  3.64074
0.423729  -0.84  3.45778
0.440678  -0.84  3.28083
0.457627  -0.84  3.10894
0.474576  -0.84  2.94363
0.491525  -0.84  2.7825
0.508475  -0.84  2.6251
0.525424  -0.84  2.46984
0.542373  -0.84  2.31947
0.559322  -0.84  2.17794
0.576271  -0.84  2.04099
0.59322  -0.84  1.9086
0.610169  -0.84  1.91938
0.627119  -0.84  1.79064
0.644068  -0.84  1.66635
0.661017  -0.84  1.54657
0.677966  -0.84  1.4313
0.694915  -0.84  1.32042
0.711864  -0.84  1.21395
0.728814  -0.84  1.11175
0.745763  -0.84  1.01396
0.762712  -0.84  0.920457
0.779661  -0.84  0.83122
0.79661  -0.84  0.746186
0.813559  -0.84  0.77263
0.830508  -0.84  0.684336
0.847458  -0.84  0.600382
0.864407  -0.84  0.520829
0.881356  -0.84  0.445671
0.898305  -0.84  0.374885
0.915254  -0.84  0.308455
0.932203  -0.84  0.246383
0.949153  -0.84  0.188595
0.966102  -0.84  0.135058
0.983051  -0.84  0.0858051
1  -0.84  0.0407922

0.0169492  -0.79  9.02714
0.0338983  -0.79  8.81579
0.0508475  -0.79  8.61169
0.0677966  -0.79  8.39011
0.0847458  -0.79  8.16495
0.101695  -0.79  8.11986
0.118644  -0.79  8.01588
0.135593  -0.79  7.47911
0.152542  -0.79  7.24988
0.169492  -0.79  7.02118
0.186441  -0.79  6.79342
0.20339  -0.79  6.56694
0.220339  -0.79  6.34043
0.237288  -0.79  6.11626
0.254237  -0.79  5.89525
0.271186  -0.79  5.67455
0.288136  -0.79  5.45875
0.305085  -0.79  5.24673
0.322034  -0.79  5.03623
0.338983  -0.79  4.82881
0.355932  -0.79  4.62441
0.372881  -0.79  4.42325
0.389831  -0.79  4.22486
0.40678  -0.79  3.6151
0.423729  -0.79  3.43425
0.440678  -0.79  3.25926
0.457627  -0.79  3.08921
0.474576  -0.79  2.92563
0.491525  -0.79  2.76609
0.508475  -0.79  2.61017
0.525424  -0.79  2.45626
0.542373  -0.79  2.30719
0.559322  -0.79  2.16684
0.576271  -0.79  2.03099
0.59322  -0.79  1.8996
0.610169  -0.79  1.91101
0.627119  -0.79  1.78314
0.644068  -0.79  1.65965
0.661017  -0.79  1.5406
0.677966  -0.79  1.426
0.694915  -0.79  1.31573
0.711864  -0.79  1.20981
0.728814  -0.79  1.1081
0.745763  -0.79  1.01077
0.762712  -0.79  0.917676
0.779661  -0.79  0.828809
0.79661  -0.79  0.744109
0.813559  -0.79  0.771669
0.830508  -0.79  0.683577
0.847458  -0.79  0.599795
0.864407  -0.79  0.520386
0.881356  -0.79  0.445347
0.898305  -0.79  0.374656
0.915254  -0.79  0.308301
0.932203  -0.79  0.246289
0.949153  -0.79  0.188543
0.966102  -0.79  0.135033
0.983051  -0.79  0.0857974
1  -0.79  0.0407922

0.0169492  -0.74  8.89268
0.0338983  -0.74  8.68794
0.0508475  -0.74  8.49012
0.0677966  -0.74  8.27489
0.0847458  -0.74  8.05592
0.101695  -0.74  8.01682
0.118644  -0.74  7.9171
0.135593  -0.74  7.38753
0.152542  -0.74  7.16374
0.169492  -0.74  6.94027
0.186441  -0.74  6.71753
0.20339  -0.74  6.49587
0.220339  -0.74  6.27396
0.237288  -0.74  6.05422
0.254237  -0.74  5.83742
0.271186  -0.74  5.62076
0.288136  -0.74  5.40878
0.305085  -0.74  5.20038
0.322034  -0.74  4.99333
0.338983  -0.74  4.78918
0.355932  -0.74  4.58788
0.372881  -0.74  4.38963
0.389831  -0.74  4.194
0.40678  -0.74  3.58687
0.423729  -0.74  3.40835
0.440678  -0.74  3.23554
0.457627  -0.74  3.06753
0.474576  -0.74  2.90587
0.491525  -0.74  2.74811
0.508475  -0.74  2.59383
0.525424  -0.74  2.44143
0.542373  -0.74  2.29381
0.559322  -0.74  2.15476
0.576271  -0.74  2.02011
0.59322  -0.74  1.88984
0.610169  -0.74  1.90196
0.627119  -0.74  1.77506
0.644068  -0.74  1.65245
0.661017  -0.74  1.53421
0.677966  -0.74  1.42034
0.694915  -0.74  1.31074
0.711864  -0.74  1.20542
0.728814  -0.74  1.10426
0.745763  -0.74  1.00742
0.762712  -0.74  0.91477
0.779661  -0.74  0.826303
0.79661  -0.74  0.741961
0.813559  -0.74  0.770581
0.830508  -0.74  0.682716
0.847458  -0.74  0.59913
0.864407  -0.74  0.519884
0.881356  -0.74  0.444979
0.898305  -0.74  0.374397
0.915254  -0.74  0.308127
0.932203  -0.74  0.246182
0.949153  -0.74  0.188484
0.966102  -0.74  0.135004
0.983051  -0.74  0.0857886
1  -0.74  0.0407922

0.0169492  -0.69  8.74184
0.0338983  -0.69  8.54442
0.0508475  -0.69  8.35359
0.0677966  -0.69  8.14541
0.0847458  -0.69  7.93333
0.101695  -0.69  7.90091
0.118644  -0.69  7.80592
0.135593  -0.69  7.28441
0.152542  -0.69  7.06668
0.169492  -0.69  6.84906
0.186441  -0.69  6.63194
0.20339  -0.69  6.41569
0.220339  -0.69  6.19894
0.237288  -0.69  5.98416
0.254237  -0.69  5.77208
0.271186  -0.69  5.55995
0.288136  -0.69  5.35227
0.305085  -0.69  5.14794
0.322034  -0.69  4.94478
0.338983  -0.69  4.74431
0.355932  -0.69  4.54649
0.372881  -0.69  4.35154
0.389831  -0.69  4.15901
0.40678  -0.69  3.55546
0.423729  -0.69  3.37956
0.440678  -0.69  3.2092
0.457627  -0.69  3.04349
0.474576  -0.69  2.88397
0.491525  -0.69  2.72819
0.508475  -0.69  2.57575
0.525424  -0.69  2.42505
0.542373  -0.69  2.27905
0.559322  -0.69  2.14147
0.576271  -0.69  2.00817
0.59322  -0.69  1.87914
0.610169  -0.69  1.89207
0.627119  -0.69  1.76625
0.644068  -0.69  1.64462
0.661017  -0.69  1.52727
0.677966  -0.69  1.41422
0.694915  -0.69  1.30536
0.711864  -0.69  1.20071
0.728814  -0.69  1.10015
0.745763  -0.69  1.00385
0.762712  -0.69  0.911695
0.779661  -0.69  0.823666
0.79661  -0.69  0.739713
0.813559  -0.69  0.769337
0.830508  -0.69  0.681732
0.847458  -0.69  0.598369
0.864407  -0.69  0.51931
0.881356  -0.69  0.444558
0.898305  -0.69  0.3741
0.915254  -0.69  0.307928
0.932203  -0.69  0.24606
0.949153  -0.69  0.188416
0.966102  -0.69  0.134972
0.983051  -0.69  0.0857786
1  -0.69  0.0407922

0.0169492  -0.64  8.57146
0.0338983  -0.64  8.3822
0.0508475  -0.64  8.19918
0.0677966  -0.64  7.99889
0.0847458  -0.64  7.79451
0.101695  -0.64  7.76958
0.118644  -0.64  7.67987
0.135593  -0.64  7.16743
0.152542  -0.64  6.95653
0.169492  -0.64  6.74548
0.186441  -0.64  6.53469
0.20339  -0.64  6.32452
0.220339  -0.64  6.11358
0.237288  -0.64  5.90441
0.254237  -0.64  5.69766
0.271186  -0.64  5.49067
0.288136  -0.64  5.28785
0.305085  -0.64  5.08814
0.322034  -0.64  4.88937
0.338983  -0.64  4.69308
0.355932  -0.64  4.49921
0.372881  -0.64  4.308
0.389831  -0.64  4.11901
0.40678  -0.64  3.52016
0.423729  -0.64  3.34722
0.440678  -0.64  3.17962
0.457627  -0.64  3.0165
0.474576  -0.64  2.85941
0.491525  -0.64  2.70588
0.508475  -0.64  2.55552
0.525424  -0.64  2.40676
0.542373  -0.64  2.26258
0.559322  -0.64  2.12665
0.576271  -0.64  1.99488
0.59322  -0.64  1.86725
0.610169  -0.64  1.88111
0.627119  -0.64  1.75651
0.644068  -0.64  1.63599
0.661017  -0.64  1.51965
0.677966  -0.64  1.40752
0.694915  -0.64  1.29949
0.711864  -0.64  1.19559
0.728814  -0.64  1.0957
0.745763  -0.64  1.00001
0.762712  -0.64  0.908395
0.779661  -0.64  0.820851
0.79661  -0.64  0.737329
0.813559  -0.64  0.767903
0.830508  -0.64  0.680597
0.847458  -0.64  0.597491
0.864407  -0.64  0.518647
0.881356  -0.64  0.444072
0.898305  -0.64  0.373757
0.915254  -0.64  0.307698
0.932203  -0.64  0.245918
0.949153  -0.64  0.188339
0.966102  -0.64  0.134934
0.983051  -0.64  0.085767
1  -0.64  0.0407922

0.0169492  -0.59  8.37753
0.0338983  -0.59  8.19743
0.0508475  -0.59  8.02317
0.0677966  -0.59  7.83175
0.0847458  -0.59  7.63606
0.101695  -0.59  7.61957
0.118644  -0.59  7.53579
0.135593  -0.59  7.03363
0.152542  -0.59  6.83044
0.169492  -0.59  6.62684
0.186441  -0.59  6.42323
0.20339  -0.59  6.21996
0.220339  -0.59  6.01564
0.237288  -0.59  5.81284
0.254237  -0.59  5.61216
0.271186  -0.59  5.41102
0.288136  -0.59  5.21374
0.305085  -0.59  5.0193
0.322034  -0.59  4.82556
0.338983  -0.59  4.63404
0.355932  -0.59  4.4447
0.372881  -0.59  4.25777
0.389831  -0.59  4.07284
0.40678  -0.59  3.48
0.423729  -0.59  3.31044
0.440678  -0.59  3.146
0.457627  -0.59  2.98585
0.474576  -0.59  2.83152
0.491525  -0.59  2.68057
0.508475  -0.59  2.5326
0.525424  -0.59  2.38604
0.542373  -0.59  2.24395
0.559322  -0.59  2.10992
0.576271  -0.59  1.97989
0.59322  -0.59  1.85387
0.610169  -0.59  1.8688
0.627119  -0.59  1.74559
0.644068  -0.59  1.62633
0.661017  -0.59  1.51114
0.677966  -0.59  1.40006
0.694915  -0.59  1.29298
0.711864  -0.59  1.18993
0.728814  -0.59  1.0908
0.745763  -0.59  0.995797
0.762712  -0.59  0.904796
0.779661  -0.59  0.817797
0.79661  -0.59  0.734758
0.813559  -0.59  0.76623
0.830508  -0.59  0.679273
0.847458  -0.59  0.596467
0.864407  -0.59  0.517873
0.881356  -0.59  0.443505
0.898305  -0.59  0.373356
0.915254  -0.59  0.307429
0.932203  -0.59  0.245753
0.949153  -0.59  0.188247
0.966102  -0.59  0.13489
0.983051  -0.59  0.0857535
1  -0.59  0.0407922

0.0169492  -0.54  8.15488
0.0338983  -0.54  7.98511
0.0508475  -0.54  7.82076
0.0677966  -0.54  7.63938
0.0847458  -0.54  7.45353
0.101695  -0.54  7.44663
0.118644  -0.54  7.36956
0.135593  -0.54  6.87913
0.152542  -0.54  6.68473
0.169492  -0.54  6.48963
0.186441  -0.54  6.29423
0.20339  -0.54  6.09886
0.220339  -0.54  5.90211
0.237288  -0.54  5.70662
0.254237  -0.54  5.51292
0.271186  -0.54  5.31849
0.288136  -0.54  5.1276
0.305085  -0.54  4.93922
0.322034  -0.54  4.75128
0.338983  -0.54  4.56527
0.355932  -0.54  4.38116
0.372881  -0.54  4.19919
0.389831  -0.54  4.01895
0.40678  -0.54  3.43372
0.423729  -0.54  3.26807
0.440678  -0.54  3.10727
0.457627  -0.54  2.95055
0.474576  -0.54  2.79942
0.491525  -0.54  2.65143
0.508475  -0.54  2.50622
0.525424  -0.54  2.36225
0.542373  -0.54  2.22257
0.559322  -0.54  2.09073
0.576271  -0.54  1.96272
0.59322  -0.54  1.83856
0.610169  -0.54  1.85474
0.627119  -0.54  1.73315
0.644068  -0.54  1.61535
0.661017  -0.54  1.50149
0.677966  -0.54  1.39162
0.694915  -0.54  1.28563
0.711864  -0.54  1.18356
0.728814  -0.54  1.0853
0.745763  -0.54  0.991092
0.762712  -0.54  0.900794
0.779661  -0.54  0.814419
0.79661  -0.54  0.73193
0.813559  -0.54  0.764254
0.830508  -0.54  0.677708
0.847458  -0.54  0.595256
0.864407  -0.54  0.516959
0.881356  -0.54  0.442834
0.898305  -0.54  0.372883
0.915254  -0.54  0.307111
0.932203  -0.54  0.245558
0.949153  -0.54  0.18814
0.966102  -0.54  0.134838
0.983051  -0.54  0.0857374
1  -0.54  0.0407922

0.0169492  -0.49  7.89675
0.0338983  -0.49  7.73873
0.0508475  -0.49  7.58563
0.0677966  -0.49  7.41569
0.0847458  -0.49  7.24108
0.101695  -0.49  7.24514
0.118644  -0.49  7.1757
0.135593  -0.49  6.69878
0.152542  -0.49  6.51449
0.169492  -0.49  6.32918
0.186441  -0.49  6.14323
0.20339  -0.49  5.95699
0.220339  -0.49  5.76898
0.237288  -0.49  5.58197
0.254237  -0.49  5.39634
0.271186  -0.49  5.20971
0.288136  -0.49  5.02624
0.305085  -0.49  4.84492
0.322034  -0.49  4.66374
0.338983  -0.49  4.48416
0.355932  -0.49  4.30616
0.372881  -0.49  4.12999
0.389831  -0.49  3.95525
0.40678  -0.49  3.37958
0.423729  -0.49  3.21849
0.440678  -0.49  3.06197
0.457627  -0.49  2.90926
0.474576  -0.49  2.76187
0.491525  -0.49  2.61736
0.508475  -0.49  2.4754
0.525424  -0.49  2.33445
0.542373  -0.49  2.1976
0.559322  -0.49  2.06834
0.576271  -0.49  1.9427
0.59322  -0.49  1.82072
0.610169  -0.49  1.83839
0.627119  -0.49  1.71869
0.644068  -0.49  1.60261
0.661017  -0.49  1.49032
0.677966  -0.49  1.38187
0.694915  -0.49  1.27716
0.711864  -0.49  1.17625
0.728814  -0.49  1.07901
0.745763  -0.49  0.985724
0.762712  -0.49  0.896248
0.779661  -0.49  0.8106
0.79661  -0.49  0.728751
0.813559  -0.49  0.761883
0.830508  -0.49  0.67583
0.847458  -0.49  0.593802
0.864407  -0.49  0.51586
0.881356  -0.49  0.442028
0.898305  -0.49  0.372313
0.915254  -0.49  0.306729
0.932203  -0.49  0.245323
0.949153  -0.49  0.18801
0.966102  -0.49  0.134775
0.983051  -0.49  0.0857181
1  -0.49  0.0407922

0.0169492  -0.44  7.59418
0.0338983  -0.44  7.44955
0.0508475  -0.44  7.30933
0.0677966  -0.44  7.15252
0.0847458  -0.44  6.99084
0.101695  -0.44  7.00755
0.118644  -0.44  6.94684
0.135593  -0.44  6.48562
0.152542  -0.44  6.31306
0.169492  -0.44  6.13911
0.186441  -0.44  5.96417
0.20339  -0.44  5.78856
0.220339  -0.44  5.61077
0.237288  -0.44  5.43366
0.254237  -0.44  5.2575
0.271186  -0.44  5.08004
0.288136  -0.44  4.90528
0.305085  -0.44  4.73229
0.322034  -0.44  4.55907
0.338983  -0.44  4.38708
0.355932  -0.44  4.21632
0.372881  -0.44  4.04701
0.389831  -0.44  3.87879
0.40678  -0.44  3.31516
0.423729  -0.44  3.15948
0.440678  -0.44  3.00802
0.457627  -0.44  2.86008
0.474576  -0.44  2.71714
0.491525  -0.44  2.57677
0.508475  -0.44  2.43867
0.525424  -0.44  2.30135
0.542373  -0.44  2.16788
0.559322  -0.44  2.04169
0.576271  -0.44  1.91889
0.59322  -0.44  1.79952
0.610169  -0.44  1.81898
0.627119  -0.44  1.70155
0.644068  -0.44  1.58753
0.661017  -0.44  1.4771
0.677966  -0.44  1.37036
0.694915  -0.44  1.26718
0.711864  -0.44  1.16765
0.728814  -0.44  1.07163
0.745763  -0.44  0.979449
0.762712  -0.44  0.890953
0.779661  -0.44  0.80617
0.79661  -0.44  0.725081
0.813559  -0.44  0.758987
0.830508  -0.44  0.673535
0.847458  -0.44  0.592025
0.864407  -0.44  0.514516
0.881356  -0.44  0.441041
0.898305  -0.44  0.371616
0.915254  -0.44  0.306261
0.932203  -0.44  0.245035
0.949153  -0.44  0.187851
0.966102  -0.44  0.134699
0.983051  -0.44  0.0856944
1  -0.44  0.0407922

0.0169492  -0.39  7.23498
0.0338983  -0.39  7.10575
0.0508475  -0.39  6.98034
0.0677966  -0.39  6.83872
0.0847458  -0.39  6.69202
0.101695  -0.39  6.72341
0.118644  -0.39  6.67276
0.135593  -0.39  6.23
0.152542  -0.39  6.07116
0.169492  -0.39  5.91055
0.186441  -0.39  5.74856
0.20339  -0.39  5.58548
0.220339  -0.39  5.41976
0.237288  -0.39  5.25437
0.254237  -0.39  5.08944
0.271186  -0.39  4.92287
0.288136  -0.39  4.7585
0.305085  -0.39  4.59543
0.322034  -0.39  4.43174
0.338983  -0.39  4.26885
0.355932  -0.39  4.10676
0.372881  -0.39  3.94571
0.389831  -0.39  3.78535
0.40678  -0.39  3.23695
0.423729  -0.39  3.08779
0.440678  -0.39  2.94244
0.457627  -0.39  2.80027
0.474576  -0.39  2.66271
0.491525  -0.39  2.52737
0.508475  -0.39  2.39396
0.525424  -0.39  2.26105
0.542373  -0.39  2.13169
0.559322  -0.39  2.00923
0.576271  -0.39  1.88989
0.59322  -0.39  1.77371
0.610169  -0.39  1.79537
0.627119  -0.39  1.68071
0.644068  -0.39  1.5692
0.661017  -0.39  1.46106
0.677966  -0.39  1.3564
0.694915  -0.39  1.2551
0.711864  -0.39  1.15726
0.728814  -0.39  1.06273
0.745763  -0.39  0.9719
0.762712  -0.39  0.884603
0.779661  -0.39  0.800877
0.79661  -0.39  0.720713
0.813559  -0.39  0.75537
0.830508  -0.39  0.670666
0.847458  -0.39  0.589802
0.864407  -0.39  0.512834
0.881356  -0.39  0.439806
0.898305  -0.39  0.370743
0.915254  -0.39  0.305674
0.932203  -0.39  0.244674
0.949153  -0.39  0.187651
0.966102  -0.39  0.134602
0.983051  -0.39  0.0856647
1  -0.39  0.0407922

0.0169492  -0.34  6.80237
0.0338983  -0.34  6.6909
0.0508475  -0.34  6.58264
0.0677966  -0.34  6.45867
0.0847458  -0.34  6.32946
0.101695  -0.34  6.37805
0.118644  -0.34  6.33903
0.135593  -0.34  5.91819
0.152542  -0.34  5.77557
0.169492  -0.34  5.63079
0.186441  -0.34  5.48418
0.20339  -0.34  5.33605
0.220339  -0.34  5.18476
0.237288  -0.34  5.03344
0.254237  -0.34  4.88201
0.271186  -0.34  4.72857
0.288136  -0.34  4.57675
0.305085  -0.34  4.42571
0.322034  -0.34  4.2736
0.338983  -0.34  4.12179
0.355932  -0.34  3.97028
0.372881  -0.34  3.81933
0.389831  -0.34  3.6686
0.40678  -0.34  3.1397
0.423729  -0.34  2.99856
0.440678  -0.34  2.86073
0.457627  -0.34  2.72569
0.474576  -0.34  2.59478
0.491525  -0.34  2.46565
0.508475  -0.34  2.33807
0.525424  -0.34  2.21064
0.542373  -0.34  2.0864
0.559322  -0.34  1.96861
0.576271  -0.34  1.85358
0.59322  -0.34  1.74137
0.610169  -0.34  1.7658
0.627119  -0.34  1.65461
0.644068  -0.34  1.54625
0.661017  -0.34  1.44099
0.677966  -0.34  1.33895
0.694915  -0.34  1.24
0.711864  -0.34  1.14429
0.728814  -0.34  1.05164
0.745763  -0.34  0.962509
0.762712  -0.34  0.87672
0.779661  -0.34  0.794323
0.79661  -0.34  0.715324
0.813559  -0.34  0.750723
0.830508  -0.34  0.666978
0.847458  -0.34  0.586942
0.864407  -0.34  0.510669
0.881356  -0.34  0.438215
0.898305  -0.34  0.369617
0.915254  -0.34  0.304917
0.932203  -0.34  0.244208
0.949153  -0.34  0.187394
0.966102  -0.34  0.134477
0.983051  -0.34  0.0856262
1  -0.34  0.0407922

0.0169492  -0.29  6.27283
0.0338983  -0.29  6.18187
0.0508475  -0.29  6.09347
0.0677966  -0.29  5.99009
0.0847458  -0.29  5.88138
0.101695  -0.29  5.95024
0.118644  -0.29  5.92466
0.135593  -0.29  5.53015
0.152542  -0.29  5.40689
0.169492  -0.29  5.28106
0.186441  -0.29  5.15296
0.20339  -0.29  5.02288
0.220339  -0.29  4.88905
0.237288  -0.29  4.75484
0.254237  -0.29  4.61988
0.271186  -0.29  4.48252
0.288136  -0.29  4.34613
0.305085  -0.29  4.20991
0.322034  -0.29  4.07211
0.338983  -0.29  3.93405
0.355932  -0.29  3.79572
0.372881  -0.29  3.65738
0.389831  -0.29  3.51871
0.40678  -0.29  3.0152
0.423729  -0.29  2.88416
0.440678  -0.29  2.75581
0.457627  -0.29  2.62979
0.474576  -0.29  2.5073
0.491525  -0.29  2.38608
0.508475  -0.29  2.26592
0.525424  -0.29  2.14551
0.542373  -0.29  2.02781
0.559322  -0.29  1.916
0.576271  -0.29  1.80652
0.59322  -0.29  1.69943
0.610169  -0.29  1.72742
0.627119  -0.29  1.62072
0.644068  -0.29  1.51645
0.661017  -0.29  1.41491
0.677966  -0.29  1.31627
0.694915  -0.29  1.2204
0.711864  -0.29  1.12745
0.728814  -0.29  1.03725
0.745763  -0.29  0.950334
0.762712  -0.29  0.866513
0.779661  -0.29  0.785852
0.79661  -0.29  0.708373
0.813559  -0.29  0.744534
0.830508  -0.29  0.662062
0.847458  -0.29  0.583126
0.864407  -0.29  0.507777
0.881356  -0.29  0.436087
0.898305  -0.29  0.368111
0.915254  -0.29  0.303904
0.932203  -0.29  0.243584
0.949153  -0.29  0.187048
0.966102  -0.29  0.13431
0.983051  -0.29  0.0855745
1  -0.29  0.0407922

0.0169492  -0.24  5.61305
0.0338983  -0.24  5.54558
0.0508475  -0.24  5.48002
0.0677966  -0.24  5.40059
0.0847458  -0.24  5.31588
0.101695  -0.24  5.40862
0.118644  -0.24  5.39843
0.135593  -0.24  5.03583
0.152542  -0.24  4.93578
0.169492  -0.24  4.83281
0.186441  -0.24  4.72717
0.20339  -0.24  4.61908
0.220339  -0.24  4.50665
0.237288  -0.24  4.39351
0.254237  -0.24  4.27894
0.271186  -0.24  4.16158
0.288136  -0.24  4.04447
0.305085  -0.24  3.92686
0.322034  -0.24  3.80712
0.338983  -0.24  3.68647
0.355932  -0.24  3.56491
0.372881  -0.24  3.44268
0.389831  -0.24  3.31948
0.40678  -0.24  2.8499
0.423729  -0.24  2.73191
0.440678  -0.24  2.61588
0.457627  -0.24  2.50159
0.474576  -0.24  2.39012
0.491525  -0.24  2.27927
0.508475  -0.24  2.16888
0.525424  -0.24  2.05776
0.542373  -0.24  1.94873
0.559322  -0.24  1.84487
0.576271  -0.24  1.74277
0.59322  -0.24  1.64255
0.610169  -0.24  1.67529
0.627119  -0.24  1.57464
0.644068  -0.24  1.47587
0.661017  -0.24  1.37936
0.677966  -0.24  1.28534
0.694915  -0.24  1.19363
0.711864  -0.24  1.10445
0.728814  -0.24  1.01759
0.745763  -0.24  0.933702
0.762712  -0.24  0.852574
0.779661  -0.24  0.774291
0.79661  -0.24  0.698898
0.813559  -0.24  0.735885
0.830508  -0.24  0.655181
0.847458  -0.24  0.577777
0.864407  -0.24  0.503718
0.881356  -0.24  0.433098
0.898305  -0.24  0.365992
0.915254  -0.24  0.302476
0.932203  -0.24  0.242703
0.949153  -0.24  0.18656
0.966102  -0.24  0.134073
0.983051  -0.24  0.0855015
1  -0.24  0.0407922

0.0169492  -0.19  4.77672
0.0338983  -0.19  4.73532
0.0508475  -0.19  4.6953
0.0677966  -0.19  4.64308
0.0847458  -0.19  4.58594
0.101695  -0.19  4.70642
0.118644  -0.19  4.71316
0.135593  -0.19  4.38928
0.152542  -0.19  4.31692
0.169492  -0.19  4.24143
0.186441  -0.19  4.163
0.20339  -0.19  4.0818
0.220339  -0.19  3.99567
0.237288  -0.19  3.90867
0.254237  -0.19  3.81956
0.271186  -0.19  3.7274
0.288136  -0.19  3.63472
0.305085  -0.19  3.54086
0.322034  -0.19  3.44432
0.338983  -0.19  3.34619
0.355932  -0.19  3.24646
0.372881  -0.19  3.14534
0.389831  -0.19  3.04254
0.40678  -0.19  2.61986
0.423729  -0.19  2.51928
0.440678  -0.19  2.41977
0.457627  -0.19  2.32135
0.474576  -0.19  2.22483
0.491525  -0.19  2.12811
0.508475  -0.19  2.03112
0.525424  -0.19  1.93282
0.542373  -0.19  1.8358
0.559322  -0.19  1.743
0.576271  -0.19  1.65124
0.59322  -0.19  1.56064
0.610169  -0.19  1.60006
0.627119  -0.19  1.50797
0.644068  -0.19  1.41702
0.661017  -0.19  1.32771
0.677966  -0.19  1.2403
0.694915  -0.19  1.15459
0.711864  -0.19  1.07084
0.728814  -0.19  0.98881
0.745763  -0.19  0.909329
0.762712  -0.19  0.832126
0.779661  -0.19  0.75732
0.79661  -0.19  0.684982
0.813559  -0.19  0.722945
0.830508  -0.19  0.644865
0.847458  -0.19  0.569742
0.864407  -0.19  0.49761
0.881356  -0.19  0.428591
0.898305  -0.19  0.362791
0.915254  -0.19  0.300316
0.932203  -0.19  0.241368
0.949153  -0.19  0.185819
0.966102  -0.19  0.133714
0.983051  -0.19  0.0853901
1  -0.19  0.0407922

0.0169492  -0.14  3.70609
0.0338983  -0.14  3.691
0.0508475  -0.14  3.67702
0.0677966  -0.14  3.65345
0.0847458  -0.14  3.62589
0.101695  -0.14  3.77668
0.118644  -0.14  3.79974
0.135593  -0.14  3.52174
0.152542  -0.14  3.48101
0.169492  -0.14  3.43737
0.186441  -0.14  3.39091
0.20339  -0.14  3.3417
0.220339  -0.14  3.28718
0.237288  -0.14  3.23212
0.254237  -0.14  3.17441
0.271186  -0.14  3.11378
0.288136  -0.14  3.05201
0.305085  -0.14  2.98851
0.322034  -0.14  2.92198
0.338983  -0.14  2.85329
0.355932  -0.14  2.7824
0.372881  -0.14  2.70944
0.389831  -0.14  2.63415
0.40678  -0.14  2.27921
0.423729  -0.14  2.20264
0.440678  -0.14  2.1261
0.457627  -0.14  2.04996
0.474576  -0.14  1.9746
0.491525  -0.14  1.89807
0.508475  -0.14  1.82038
0.525424  -0.14  1.74072
0.542373  -0.14  1.66131
0.559322  -0.14  1.58483
0.576271  -0.14  1.50844
0.59322  -0.14  1.43226
0.610169  -0.14  1.48164
0.627119  -0.14  1.40256
0.644068  -0.14  1.3236
0.661017  -0.14  1.24537
0.677966  -0.14  1.16823
0.694915  -0.14  1.09187
0.711864  -0.14  1.01666
0.728814  -0.14  0.942261
0.745763  -0.14  0.869776
0.762712  -0.14  0.798844
0.779661  -0.14  0.729621
0.79661  -0.14  0.662217
0.813559  -0.14  0.701476
0.830508  -0.14  0.62769
0.847458  -0.14  0.556323
0.864407  -0.14  0.487376
0.881356  -0.14  0.421017
0.898305  -0.14  0.357396
0.915254  -0.14  0.296665
0.932203  -0.14  0.239104
0.949153  -0.14  0.184558
0.966102  -0.14  0.133101
0.983051  -0.14  0.0852
1  -0.14  0.0407922

0.0169492  -0.09  2.3666
0.0338983  -0.09  2.37049
0.0508475  -0.09  2.37559
0.0677966  -0.09  2.37494
0.0847458  -0.09  2.37211
0.101695  -0.09  2.54934
0.118644  -0.09  2.58072
0.135593  -0.09  2.3512
0.152542  -0.09  2.34071
0.169492  -0.09  2.32841
0.186441  -0.09  2.31426
0.20339  -0.09  2.29826
0.220339  -0.09  2.27707
0.237288  -0.09  2.25691
0.254237  -0.09  2.23413
0.271186  -0.09  2.20964
0.288136  -0.09  2.18401
0.305085  -0.09  2.15677
0.322034  -0.09  2.12688
0.338983  -0.09  2.0949
0.355932  -0.09  2.0607
0.372881  -0.09  2.02431
0.389831  -0.09  1.98543
0.40678  -0.09  1.73291
0.423729  -0.09  1.68955
0.440678  -0.09  1.6453
0.457627  -0.09  1.60113
0.474576  -0.09  1.55661
0.491525  -0.09  1.50996
0.508475  -0.09  1.46133
0.525424  -0.09  1.41028
0.542373  -0.09  1.35831
0.559322  -0.09  1.30761
0.576271  -0.09  1.25585
0.59322  -0.09  1.20314
0.610169  -0.09  1.26841
0.627119  -0.09  1.21116
0.644068  -0.09  1.15252
0.661017  -0.09  1.09334
0.677966  -0.09  1.03408
0.694915  -0.09  0.974223
0.711864  -0.09  0.914248
0.728814  -0.09  0.853621
0.745763  -0.09  0.793919
0.762712  -0.09  0.734577
0.779661  -0.09  0.675782
0.79661  -0.09  0.617688
0.813559  -0.09  0.658949
0.830508  -0.09  0.593445
0.847458  -0.09  0.529396
0.864407  -0.09  0.466714
0.881356  -0.09  0.405635
0.898305  -0.09  0.346378
0.915254  -0.09  0.289167
0.932203  -0.09  0.234428
0.949153  -0.09  0.18194
0.966102  -0.09  0.131822
0.983051  -0.09  0.0848013
1  -0.09  0.0407922

0.0169492  -0.04  0.91176
0.0338983  -0.04  0.915595
0.0508475  -0.04  0.920274
0.0677966  -0.04  0.923133
0.0847458  -0.04  0.925559
0.101695  -0.04  1.11016
0.118644  -0.04  1.12698
0.135593  -0.04  0.930799
0.152542  -0.04  0.932099
0.169492  -0.04  0.933185
0.186441  -0.04  0.934059
0.20339  -0.04  0.934715
0.220339  -0.04  0.930212
0.237288  -0.04  0.930325
0.254237  -0.04  0.928136
0.271186  -0.04  0.927547
0.288136  -0.04  0.926976
0.305085  -0.04  0.926188
0.322034  -0.04  0.92471
0.338983  -0.04  0.922717
0.355932  -0.04  0.9201
0.372881  -0.04  0.916798
0.389831  -0.04  0.912598
0.40678  -0.04  0.808787
0.423729  -0.04  0.801143
0.440678  -0.04  0.792991
0.457627  -0.04  0.786668
0.474576  -0.04  0.779979
0.491525  -0.04  0.771527
0.508475  -0.04  0.761609
0.525424  -0.04  0.75093
0.542373  -0.04  0.739293
0.559322  -0.04  0.727793
0.576271  -0.04  0.715077
0.59322  -0.04  0.701068
0.610169  -0.04  0.790268
0.627119  -0.04  0.772176
0.644068  -0.04  0.751148
0.661017  -0.04  0.728582
0.677966  -0.04  0.705114
0.694915  -0.04  0.679346
0.711864  -0.04  0.651982
0.728814  -0.04  0.62172
0.745763  -0.04  0.591301
0.762712  -0.04  0.559388
0.779661  -0.04  0.526071
0.79661  -0.04  0.491434
0.813559  -0.04  0.535717
0.830508  -0.04  0.49231
0.847458  -0.04  0.448405
0.864407  -0.04  0.403456
0.881356  -0.04  0.357721
0.898305  -0.04  0.311477
0.915254  -0.04  0.265028
0.932203  -0.04  0.219103
0.949153  -0.04  0.173211
0.966102  -0.04  0.127507
0.983051  -0.04  0.0834355
1  -0.04  0.0407922

0.0169492  0.01  0.274527
0.0338983  0.01  0.193741
0.0508475  0.01  0.177132
0.0677966  0.01  0.161541
0.0847458  0.01  0.154959
0.101695  0.01  0.15229
0.118644  0.01  0.15375
0.135593  0.01  0.151107
0.152542  0.01  0.151201
0.169492  0.01  0.322212
0.186441  0.01  0.313784
0.20339  0.01  0.306003
0.220339  0.01  0.299804
0.237288  0.01  0.295246
0.254237  0.01  0.308007
0.271186  0.01  0.30499
0.288136  0.01  0.295373
0.305085  0.01  0.291599
0.322034  0.01  0.288186
0.338983  0.01  0.284978
0.355932  0.01  0.281852
0.372881  0.01  0.278761
0.389831  0.01  0.275637
0.40678  0.01  0.24285
0.423729  0.01  0.239367
0.440678  0.01  0.236002
0.457627  0.01  0.23267
0.474576  0.01  0.229523
0.491525  0.01  0.226368
0.508475  0.01  0.223541
0.525424  0.01  0.220113
0.542373  0.01  0.216747
0.559322  0.01  0.210755
0.576271  0.01  0.121904
0.59322  0.01  0.121616
0.610169  0.01  0.125051
0.627119  0.01  0.124799
0.644068  0.01  0.12454
0.661017  0.01  0.124273
0.677966  0.01  0.125968
0.694915  0.01  0.125593
0.711864  0.01  0.122972
0.728814  0.01  0.122639
0.745763  0.01  0.122298
0.762712  0.01  0.121949
0.779661  0.01  0.123566
0.79661  0.01  0.123114
0.813559  0.01  0.145888
0.830508  0.01  0.145519
0.847458  0.01  0.145082
0.864407  0.01  0.147623
0.881356  0.01  0.145787
0.898305  0.01  0.145155
0.915254  0.01  0.145176
0.932203  0.01  0.144373
0.949153  0.01  0.143474
0.966102  0.01  0.142467
0.983051  0.01  0.141817
1  0.01  0.140523

0.0169492  0.06  90.0223
0.0338983  0.06  77.4632
0.0508475  0.06  69.5762
0.0677966  0.06  60.9278
0.0847458  0.06  53.4708
0.101695  0.06  47.0259
0.118644  0.06  41.459
0.135593  0.06  36.6086
0.152542  0.06  32.4067
0.169492  0.06  28.9219
0.186441  0.06  25.7317
0.20339  0.06  22.9455
0.220339  0.06  20.5079
0.237288  0.06  18.3728
0.254237  0.06  16.5149
0.271186  0.06  14.8714
0.288136  0.06  13.4191
0.305085  0.06  12.1414
0.322034  0.06  11.0129
0.338983  0.06  10.0146
0.355932  0.06  9.13011
0.372881  0.06  8.34499
0.389831  0.06  7.64673
0.40678  0.06  6.90091
0.423729  0.06  6.34389
0.440678  0.06  5.84633
0.457627  0.06  5.40082
0.474576  0.06  5.00187
0.491525  0.06  4.64329
0.508475  0.06  4.31886
0.525424  0.06  3.93886
0.542373  0.06  3.68364
0.559322  0.06  3.45277
0.576271  0.06  3.1585
0.59322  0.06  2.97175
0.610169  0.06  2.82645
0.627119  0.06  2.67179
0.644068  0.06  2.53059
0.661017  0.06  2.40145
0.677966  0.06  2.28356
0.694915  0.06  2.17484
0.711864  0.06  2.07369
0.728814  0.06  1.9815
0.745763  0.06  1.8963
0.762712  0.06  1.81741
0.779661  0.06  1.74484
0.79661  0.06  1.67673
0.813559  0.06  1.73736
0.830508  0.06  1.67726
0.847458  0.06  1.62057
0.864407  0.06  1.56853
0.881356  0.06  1.51749
0.898305  0.06  1.46924
0.915254  0.06  1.42379
0.932203  0.06  1.3797
0.949153  0.06  1.33733
0.966102  0.06  1.29645
0.983051  0.06  1.25718
1  0.06  1.21854

0.0169492  0.11  580.042
0.0338983  0.11  533.95
0.0508475  0.11  503.116
0.0677966  0.11  467.48
0.0847458  0.11  434.821
0.101695  0.11  404.847
0.118644  0.11  377.331
0.135593  0.11  352.006
0.152542  0.11  328.722
0.169492  0.11  307.455
0.186441  0.11  287.697
0.20339  0.11  269.476
0.220339  0.11  252.66
0.237288  0.11  237.129
0.254237  0.11  222.785
0.271186  0.11  209.509
0.288136  0.11  197.217
0.305085  0.11  185.832
0.322034  0.11  175.279
0.338983  0.11  165.489
0.355932  0.11  156.401
0.372881  0.11  147.958
0.389831  0.11  140.109
0.40678  0.11  132.625
0.423729  0.11  125.824
0.440678  0.11  119.49
0.457627  0.11  113.586
0.474576  0.11  108.081
0.491525  0.11  102.943
0.508475  0.11  98.1417
0.525424  0.11  92.231
0.542373  0.11  88.1311
0.559322  0.11  84.297
0.576271  0.11  80.6227
0.59322  0.11  77.2646
0.610169  0.11  74.1574
0.627119  0.11  71.2081
0.644068  0.11  68.4421
0.661017  0.11  65.847
0.677966  0.11  63.4114
0.694915  0.11  61.1243
0.711864  0.11  58.9755
0.728814  0.11  56.9571
0.745763  0.11  55.0603
0.762712  0.11  53.2773
0.779661  0.11  51.6014
0.79661  0.11  50.0251
0.813559  0.11  48.738
0.830508  0.11  47.3425
0.847458  0.11  46.0295
0.864407  0.11  44.7953
0.881356  0.11  43.6334
0.898305  0.11  42.5409
0.915254  0.11  41.5142
0.932203  0.11  40.549
0.949153  0.11  39.6423
0.966102  0.11  38.791
0.983051  0.11  37.9925
1  0.11  37.2438

0.0169492  0.16  1789.82
0.0338983  0.16  1690.58
0.0508475  0.16  1622.63
0.0677966  0.16  1542.5
0.0847458  0.16  1467.37
0.101695  0.16  1396.84
0.118644  0.16  1330.61
0.135593  0.16  1268.35
0.152542  0.16  1209.84
0.169492  0.16  1154.97
0.186441  0.16  1103.18
0.20339  0.16  1054.42
0.220339  0.16  1008.49
0.237288  0.16  965.218
0.254237  0.16  924.43
0.271186  0.16  885.956
0.288136  0.16  849.654
0.305085  0.16  815.39
0.322034  0.16  783.034
0.338983  0.16  752.468
0.355932  0.16  723.582
0.372881  0.16  696.273
0.389831  0.16  670.444
0.40678  0.16  645.789
0.423729  0.16  622.655
0.440678  0.16  600.754
0.457627  0.16  580.013
0.474576  0.16  560.364
0.491525  0.16  541.744
0.508475  0.16  524.09
0.525424  0.16  501.97
0.542373  0.16  486.374
0.559322  0.16  471.58
0.576271  0.16  457.457
0.59322  0.16  444.138
0.610169  0.16  431.544
0.627119  0.16  419.542
0.644068  0.16  408.147
0.661017  0.16  397.326
0.677966  0.16  387.052
0.694915  0.16  377.295
0.711864  0.16  368.029
0.728814  0.16  359.231
0.745763  0.16  350.877
0.762712  0.16  342.946
0.779661  0.16  335.419
0.79661  0.16  328.275
0.813559  0.16  321.742
0.830508  0.16  315.313
0.847458  0.16  309.217
0.864407  0.16  303.441
0.881356  0.16  297.97
0.898305  0.16  292.792
0.915254  0.16  287.895
0.932203  0.16  283.267
0.949153  0.16  278.898
0.966102  0.16  274.779
0.983051  0.16  270.9
1  0.16  267.252

0.0169492  0.21  4009.87
0.0338983  0.21  3839.19
0.0508475  0.21  3720.93
0.0677966  0.21  3579.96
0.0847458  0.21  3446.19
0.101695  0.21  3319.12
0.118644  0.21  3198.39
0.135593  0.21  3083.6
0.152542  0.21  2974.48
0.169492  0.21  2870.86
0.186441  0.21  2772.1
0.20339  0.21  2678.12
0.220339  0.21  2588.65
0.237288  0.21  2503.45
0.254237  0.21  2422.31
0.271186  0.21  2344.99
0.288136  0.21  2271.3
0.305085  0.21  2201.05
0.322034  0.21  2134.07
0.338983  0.21  2070.19
0.355932  0.21  2009.25
0.372881  0.21  1951.1
0.389831  0.21  1895.61
0.40678  0.21  1842.39
0.423729  0.21  1791.81
0.440678  0.21  1743.51
0.457627  0.21  1697.37
0.474576  0.21  1653.31
0.491525  0.21  1611.21
0.508475  0.21  1570.99
0.525424  0.21  1520.13
0.542373  0.21  1483.95
0.559322  0.21  1449.37
0.576271  0.21  1416.24
0.59322  0.21  1384.66
0.610169  0.21  1354.53
0.627119  0.21  1325.69
0.644068  0.21  1298.12
0.661017  0.21  1271.77
0.677966  0.21  1246.59
0.694915  0.21  1222.54
0.711864  0.21  1199.57
0.728814  0.21  1177.63
0.745763  0.21  1156.68
0.762712  0.21  1136.68
0.779661  0.21  1117.6
0.79661  0.21  1099.4
0.813559  0.21  1082.33
0.830508  0.21  1065.8
0.847458  0.21  1050.06
0.864407  0.21  1035.07
0.881356  0.21  1020.82
0.898305  0.21  1007.28
0.915254  0.21  994.425
0.932203  0.21  982.235
0.949153  0.21  970.689
0.966102  0.21  959.768
0.983051  0.21  949.454
1  0.21  939.729

0.0169492  0.26  7504.99
0.0338983  0.26  7245.81
0.0508475  0.26  7064.91
0.0677966  0.26  6847.83
0.0847458  0.26  6640.31
0.101695  0.26  6441.74
0.118644  0.26  6251.72
0.135593  0.26  6069.79
0.152542  0.26  5895.6
0.169492  0.26  5728.96
0.186441  0.26  5569.17
0.20339  0.26  5416.08
0.220339  0.26  5269.38
0.237288  0.26  5128.77
0.254237  0.26  4993.99
0.271186  0.26  4864.76
0.288136  0.26  4740.83
0.305085  0.26  4621.97
0.322034  0.26  4507.96
0.338983  0.26  4398.58
0.355932  0.26  4293.63
0.372881  0.26  4192.92
0.389831  0.26  4096.26
0.40678  0.26  4003.23
0.423729  0.26  3914.17
0.440678  0.26  3828.68
0.457627  0.26  3746.6
0.474576  0.26  3667.8
0.491525  0.26  3592.15
0.508475  0.26  3519.5
0.525424  0.26  3427.13
0.542373  0.26  3361.06
0.559322  0.26  3297.64
0.576271  0.26  3236.66
0.59322  0.26  3178.21
0.610169  0.26  3122.17
0.627119  0.26  3068.33
0.644068  0.26  3016.66
0.661017  0.26  2967.09
0.677966  0.26  2919.54
0.694915  0.26  2873.94
0.711864  0.26  2830.23
0.728814  0.26  2788.33
0.745763  0.26  2748.18
0.762712  0.26  2709.74
0.779661  0.26  2672.94
0.79661  0.26  2637.72
0.813559  0.26  2604.35
0.830508  0.26  2572.17
0.847458  0.26  2541.44
0.864407  0.26  2512.11
0.881356  0.26  2484.14
0.898305  0.26  2457.5
0.915254  0.26  2432.15
0.932203  0.26  2408.06
0.949153  0.26  2385.19
0.966102  0.26  2363.51
0.983051  0.26  2343
1  0.26  2323.62

0.0169492  0.31  12517.1
0.0338983  0.31  12153.4
0.0508475  0.31  11898.4
0.0677966  0.31  11590.9
0.0847458  0.31  11295.5
0.101695  0.31  11011.4
0.118644  0.31  10738.3
0.135593  0.31  10475.5
0.152542  0.31  10222.7
0.169492  0.31  9979.65
0.186441  0.31  9745.6
0.20339  0.31  9520.34
0.220339  0.31  9303.52
0.237288  0.31  9094.8
0.254237  0.31  8893.85
0.271186  0.31  8700.35
0.288136  0.31  8514.02
0.305085  0.31  8334.58
0.322034  0.31  8161.75
0.338983  0.31  7995.28
0.355932  0.31  7834.92
0.372881  0.31  7680.44
0.389831  0.31  7531.63
0.40678  0.31  7387.99
0.423729  0.31  7249.86
0.440678  0.31  7116.78
0.457627  0.31  6988.56
0.474576  0.31  6865.04
0.491525  0.31  6746.05
0.508475  0.31  6631.42
0.525424  0.31  6485.1
0.542373  0.31  6380.06
0.559322  0.31  6278.91
0.576271  0.31  6181.42
0.59322  0.31  6087.64
0.610169  0.31  5997.44
0.627119  0.31  5910.55
0.644068  0.31  5826.95
0.661017  0.31  5746.52
0.677966  0.31  5669.18
0.694915  0.31  5594.81
0.711864  0.31  5523.33
0.728814  0.31  5454.67
0.745763  0.31  5388.72
0.762712  0.31  5325.42
0.779661  0.31  5264.69
0.79661  0.31  5206.46
0.813559  0.31  5150.98
0.830508  0.31  5097.55
0.847458  0.31  5046.41
0.864407  0.31  4997.53
0.881356  0.31  4950.83
0.898305  0.31  4906.27
0.915254  0.31  4863.8
0.932203  0.31  4823.37
0.949153  0.31  4784.94
0.966102  0.31  4748.46
0.983051  0.31  4713.89
1  0.31  4681.19

0.0169492  0.36  19267.5
0.0338983  0.36  18784.4
0.0508475  0.36  18444.4
0.0677966  0.36  18033.2
0.0847458  0.36  17636.6
0.101695  0.36  17254
0.118644  0.36  16884.7
0.135593  0.36  16528.2
0.152542  0.36  16184.2
0.169492  0.36  15852.1
0.186441  0.36  15531.4
0.20339  0.36  15221.7
0.220339  0.36  14922.7
0.237288  0.36  14633.9
0.254237  0.36  14355
0.271186  0.36  14085.6
0.288136  0.36  13825.4
0.305085  0.36  13574.1
0.322034  0.36  13331.3
0.338983  0.36  13096.8
0.355932  0.36  12870.2
0.372881  0.36  12651.4
0.389831  0.36  12440
0.40678  0.36  12235.5
0.423729  0.36  12038.2
0.440678  0.36  11847.7
0.457627  0.36  11663.6
0.474576  0.36  11485.9
0.491525  0.36  11314.2
0.508475  0.36  11148.4
0.525424  0.36  10936.3
0.542373  0.36  10783.5
0.559322  0.36  10636.1
0.576271  0.36  10493.8
0.59322  0.36  10356.6
0.610169  0.36  10224.2
0.627119  0.36  10096.6
0.644068  0.36  9973.45
0.661017  0.36  9854.79
0.677966  0.36  9740.45
0.694915  0.36  9630.32
0.711864  0.36  9524.28
0.728814  0.36  9422.22
0.745763  0.36  9324.05
0.762712  0.36  9229.65
0.779661  0.36  9138.95
0.79661  0.36  9051.84
0.813559  0.36  8968.58
0.830508  0.36  8888.4
0.847458  0.36  8811.58
0.864407  0.36  8738.03
0.881356  0.36  8667.69
0.898305  0.36  8600.48
0.915254  0.36  8536.35
0.932203  0.36  8475.22
0.949153  0.36  8417.05
0.966102  0.36  8361.78
0.983051  0.36  8309.35
1  0.36  8259.72

0.0169492  0.41  27959.3
0.0338983  0.41  27342.8
0.0508475  0.41  26907.6
0.0677966  0.41  26380.1
0.0847458  0.41  25870
0.101695  0.41  25376.5
0.118644  0.41  24898.9
0.135593  0.41  24436.7
0.152542  0.41  23989.4
0.169492  0.41  23556.7
0.186441  0.41  23137.6
0.20339  0.41  22732
0.220339  0.41  22339.4
0.237288  0.41  21959.3
0.254237  0.41  21591.3
0.271186  0.41  21235.1
0.288136  0.41  20890.3
0.305085  0.41  20556.4
0.322034  0.41  20233.2
0.338983  0.41  19920.3
0.355932  0.41  19617.4
0.372881  0.41  19324.2
0.389831  0.41  19040.3
0.40678  0.41  18765.3
0.423729  0.41  18499.3
0.440678  0.41  18241.9
0.457627  0.41  17992.9
0.474576  0.41  17751.9
0.491525  0.41  17518.7
0.508475  0.41  17293.1
0.525424  0.41  17003.7
0.542373  0.41  16795.1
0.559322  0.41  16593.3
0.576271  0.41  16398.2
0.59322  0.41  16209.7
0.610169  0.41  16027.7
0.627119  0.41  15851.8
0.644068  0.41  15682
0.661017  0.41  15518
0.677966  0.41  15359.8
0.694915  0.41  15207.2
0.711864  0.41  15060.1
0.728814  0.41  14918.3
0.745763  0.41  14781.7
0.762712  0.41  14650.3
0.779661  0.41  14523.8
0.79661  0.41  14402.1
0.813559  0.41  14285.6
0.830508  0.41  14173.5
0.847458  0.41  14065.8
0.864407  0.41  13962.7
0.881356  0.41  13864
0.898305  0.41  13769.6
0.915254  0.41  13679.4
0.932203  0.41  13593.3
0.949153  0.41  13511.4
0.966102  0.41  13433.5
0.983051  0.41  13359.5
1  0.41  13289.4

0.0169492  0.46  38778.9
0.0338983  0.46  38015.8
0.0508475  0.46  37476
0.0677966  0.46  36820.4
0.0847458  0.46  36185.2
0.101695  0.46  35569.2
0.118644  0.46  34971.9
0.135593  0.46  34392.7
0.152542  0.46  33831
0.169492  0.46  33286.4
0.186441  0.46  32758.1
0.20339  0.46  32245.7
0.220339  0.46  31748.8
0.237288  0.46  31266.8
0.254237  0.46  30799.4
0.271186  0.46  30346.1
0.288136  0.46  29906.4
0.305085  0.46  29480
0.322034  0.46  29066.5
0.338983  0.46  28665.5
0.355932  0.46  28276.6
0.372881  0.46  27899.6
0.389831  0.46  27534
0.40678  0.46  27179.3
0.423729  0.46  26835.7
0.440678  0.46  26502.6
0.457627  0.46  26179.8
0.474576  0.46  25867
0.491525  0.46  25563.9
0.508475  0.46  25270.3
0.525424  0.46  24893.1
0.542373  0.46  24620.6
0.559322  0.46  24356.8
0.576271  0.46  24101.4
0.59322  0.46  23854.4
0.610169  0.46  23615.4
0.627119  0.46  23384.3
0.644068  0.46  23160.9
0.661017  0.46  22944.9
0.677966  0.46  22736.3
0.694915  0.46  22534.9
0.711864  0.46  22340.4
0.728814  0.46  22152.9
0.745763  0.46  21972
0.762712  0.46  21797.7
0.779661  0.46  21629.9
0.79661  0.46  21468.4
0.813559  0.46  21313.5
0.830508  0.46  21164.2
0.847458  0.46  21020.9
0.864407  0.46  20883.5
0.881356  0.46  20751.8
0.898305  0.46  20625.8
0.915254  0.46  20505.4
0.932203  0.46  20390.4
0.949153  0.46  20280.8
0.966102  0.46  20176.6
0.983051  0.46  20077.5
1  0.46  19983.7

0.0169492  0.51  51898
0.0338983  0.51  50976
0.0508475  0.51  50322.6
0.0677966  0.51  49527.9
0.0847458  0.51  48756.4
0.101695  0.51  48007.2
0.118644  0.51  47279.4
0.135593  0.51  46572.5
0.152542  0.51  45885.9
0.169492  0.51  45219.1
0.186441  0.51  44571.2
0.20339  0.51  43941.9
0.220339  0.51  43330.6
0.237288  0.51  42736.8
0.254237  0.51  42160.1
0.271186  0.51  41600
0.288136  0.51  41055.9
0.305085  0.51  40527.6
0.322034  0.51  40014.4
0.338983  0.51  39516.2
0.355932  0.51  39032.3
0.372881  0.51  38562.5
0.389831  0.51  38106.5
0.40678  0.51  37663.4
0.423729  0.51  37233.7
0.440678  0.51  36816.6
0.457627  0.51  36411.9
0.474576  0.51  36019.3
0.491525  0.51  35638.4
0.508475  0.51  35269
0.525424  0.51  34793.8
0.542373  0.51  34450.1
0.559322  0.51  34117
0.576271  0.51  33794.1
0.59322  0.51  33481.5
0.610169  0.51  33178.9
0.627119  0.51  32885.8
0.644068  0.51  32602.3
0.661017  0.51  32328
0.677966  0.51  32062.7
0.694915  0.51  31806.4
0.711864  0.51  31558.8
0.728814  0.51  31319.7
0.745763  0.51  31089
0.762712  0.51  30866.5
0.779661  0.51  30652.1
0.79661  0.51  30445.6
0.813559  0.51  30247.2
0.830508  0.51  30056.1
0.847458  0.51  29872.5
0.864407  0.51  29696.3
0.881356  0.51  29527.4
0.898305  0.51  29365.6
0.915254  0.51  29210.9
0.932203  0.51  29063.2
0.949153  0.51  28922.3
0.966102  0.51  28788.1
0.983051  0.51  28660.7
1  0.51  28539.8

0.0169492  0.56  67474.8
0.0338983  0.56  66382.2
0.0508475  0.56  65606.9
0.0677966  0.56  64662.5
0.0847458  0.56  63744.6
0.101695  0.56  62851.9
0.118644  0.56  61983.5
0.135593  0.56  61138.9
0.152542  0.56  60317.4
0.169492  0.56  59518.6
0.186441  0.56  58741.4
0.20339  0.56  57985.6
0.220339  0.56  57250.5
0.237288  0.56  56535.6
0.254237  0.56  55840.3
0.271186  0.56  55164.2
0.288136  0.56  54506.8
0.305085  0.56  53867.6
0.322034  0.56  53246.1
0.338983  0.56  52641.8
0.355932  0.56  52054.5
0.372881  0.56  51483.6
0.389831  0.56  50928.8
0.40678  0.56  50389.3
0.423729  0.56  49865.4
0.440678  0.56  49356.5
0.457627  0.56  48862.1
0.474576  0.56  48382
0.491525  0.56  47915.8
0.508475  0.56  47463.3
0.525424  0.56  46880.5
0.542373  0.56  46458.6
0.559322  0.56  46049.3
0.576271  0.56  45652.3
0.59322  0.56  45267.5
0.610169  0.56  44894.7
0.627119  0.56  44533.5
0.644068  0.56  44183.6
0.661017  0.56  43844.9
0.677966  0.56  43517.2
0.694915  0.56  43200.2
0.711864  0.56  42893.8
0.728814  0.56  42597.8
0.745763  0.56  42311.9
0.762712  0.56  42036.1
0.779661  0.56  41770
0.79661  0.56  41513.7
0.813559  0.56  41267.2
0.830508  0.56  41029.7
0.847458  0.56  40801.4
0.864407  0.56  40582.2
0.881356  0.56  40371.9
0.898305  0.56  40170.4
0.915254  0.56  39977.7
0.932203  0.56  39793.5
0.949153  0.56  39617.8
0.966102  0.56  39450.4
0.983051  0.56  39291.3
1  0.56  39140.3

0.0169492  0.61  85655.5
0.0338983  0.61  84381.2
0.0508475  0.61  83476.1
0.0677966  0.61  82372.3
0.0847458  0.61  81298.2
0.101695  0.61  80252.3
0.118644  0.61  79233.8
0.135593  0.61  78242
0.152542  0.61  77276.3
0.169492  0.61  76336.2
0.186441  0.61  75420.7
0.20339  0.61  74529.3
0.220339  0.61  73661.4
0.237288  0.61  72816.5
0.254237  0.61  71994
0.271186  0.61  71193.4
0.288136  0.61  70414
0.305085  0.61  69655.6
0.322034  0.61  68917.4
0.338983  0.61  68199.1
0.355932  0.61  67500.2
0.372881  0.61  66820.3
0.389831  0.61  66158.9
0.40678  0.61  65515.3
0.423729  0.61  64889.7
0.440678  0.61  64281.4
0.457627  0.61  63690.1
0.474576  0.61  63115.4
0.491525  0.61  62556.8
0.508475  0.61  62014.2
0.525424  0.61  61314.9
0.542373  0.61  60808
0.559322  0.61  60316.1
0.576271  0.61  59838.6
0.59322  0.61  59375.4
0.610169  0.61  58926.3
0.627119  0.61  58490.8
0.644068  0.61  58068.9
0.661017  0.61  57660.1
0.677966  0.61  57264.3
0.694915  0.61  56881.3
0.711864  0.61  56510.8
0.728814  0.61  56152.7
0.745763  0.61  55806.7
0.762712  0.61  55472.5
0.779661  0.61  55150.2
0.79661  0.61  54839.4
0.813559  0.61  54540.3
0.830508  0.61  54252.1
0.847458  0.61  53974.9
0.864407  0.61  53708.6
0.881356  0.61  53453.1
0.898305  0.61  53208.2
0.915254  0.61  52973.7
0.932203  0.61  52749.6
0.949153  0.61  52535.8
0.966102  0.61  52332
0.983051  0.61  52138.2
1  0.61  51954.3

0.0169492  0.66  106575
0.0338983  0.66  105109
0.0508475  0.66  104066
0.0677966  0.66  102794
0.0847458  0.66  101554
0.101695  0.66  100346
0.118644  0.66  99168.6
0.135593  0.66  98020.8
0.152542  0.66  96902.1
0.169492  0.66  95812
0.186441  0.66  94749.4
0.20339  0.66  93713.9
0.220339  0.66  92704.8
0.237288  0.66  91721.6
0.254237  0.66  90763.6
0.271186  0.66  89830.3
0.288136  0.66  88921.1
0.305085  0.66  88035.4
0.322034  0.66  87172.8
0.338983  0.66  86332.7
0.355932  0.66  85514.7
0.372881  0.66  84718.3
0.389831  0.66  83942.9
0.40678  0.66  83187.9
0.423729  0.66  82453.5
0.440678  0.66  81738.9
0.457627  0.66  81043.7
0.474576  0.66  80367.5
0.491525  0.66  79710
0.508475  0.66  79070.7
0.525424  0.66  78246.2
0.542373  0.66  77648.2
0.559322  0.66  77067.4
0.576271  0.66  76503.4
0.59322  0.66  75955.9
0.610169  0.66  75424.8
0.627119  0.66  74909.5
0.644068  0.66  74409.8
0.661017  0.66  73925.6
0.677966  0.66  73456.5
0.694915  0.66  73002.3
0.711864  0.66  72562.7
0.728814  0.66  72137.6
0.745763  0.66  71726.6
0.762712  0.66  71329.6
0.779661  0.66  70946.4
0.79661  0.66  70576.8
0.813559  0.66  70221
0.830508  0.66  69877.9
0.847458  0.66  69547.9
0.864407  0.66  69230.7
0.881356  0.66  68926.3
0.898305  0.66  68634.3
0.915254  0.66  68354.8
0.932203  0.66  68087.5
0.949153  0.66  67832.3
0.966102  0.66  67589.1
0.983051  0.66  67357.8
1  0.66  67138.2

0.0169492  0.71  130359
0.0338983  0.71  128691
0.0508475  0.71  127504
0.0677966  0.71  126054
0.0847458  0.71  124640
0.101695  0.71  123261
0.118644  0.71  121916
0.135593  0.71  120604
0.152542  0.71  119324
0.169492  0.71  118075
0.186441  0.71  116858
0.20339  0.71  115670
0.220339  0.71  114512
0.237288  0.71  113382
0.254237  0.71  112281
0.271186  0.71  111207
0.288136  0.71  110161
0.305085  0.71  109140
0.322034  0.71  108146
0.338983  0.71  107177
0.355932  0.71  106232
0.372881  0.71  105312
0.389831  0.71  104416
0.40678  0.71  103543
0.423729  0.71  102693
0.440678  0.71  101865
0.457627  0.71  101060
0.474576  0.71  100276
0.491525  0.71  99512.8
0.508475  0.71  98770.7
0.525424  0.71  97813
0.542373  0.71  97117.9
0.559322  0.71  96442.5
0.576271  0.71  95786.1
0.59322  0.71  95148.8
0.610169  0.71  94530.1
0.627119  0.71  93929.6
0.644068  0.71  93347.1
0.661017  0.71  92782.3
0.677966  0.71  92234.9
0.694915  0.71  91704.6
0.711864  0.71  91191.2
0.728814  0.71  90694.4
0.745763  0.71  90214.1
0.762712  0.71  89749.9
0.779661  0.71  89301.6
0.79661  0.71  88869
0.813559  0.71  88452.3
0.830508  0.71  88050.6
0.847458  0.71  87664
0.864407  0.71  87292.3
0.881356  0.71  86935.4
0.898305  0.71  86593
0.915254  0.71  86265.1
0.932203  0.71  85951.5
0.949153  0.71  85652.1
0.966102  0.71  85366.6
0.983051  0.71  85094.9
1  0.71  84837

0.0169492  0.76  157123
0.0338983  0.76  155244
0.0508475  0.76  153906
0.0677966  0.76  152270
0.0847458  0.76  150674
0.101695  0.76  149116
0.118644  0.76  147595
0.135593  0.76  146111
0.152542  0.76  144661
0.169492  0.76  143247
0.186441  0.76  141866
0.20339  0.76  140519
0.220339  0.76  139204
0.237288  0.76  137921
0.254237  0.76  136669
0.271186  0.76  135448
0.288136  0.76  134256
0.305085  0.76  133094
0.322034  0.76  131961
0.338983  0.76  130856
0.355932  0.76  129778
0.372881  0.76  128728
0.389831  0.76  127704
0.40678  0.76  126706
0.423729  0.76  125734
0.440678  0.76  124787
0.457627  0.76  123865
0.474576  0.76  122967
0.491525  0.76  122093
0.508475  0.76  121242
0.525424  0.76  120144
0.542373  0.76  119346
0.559322  0.76  118570
0.576271  0.76  117816
0.59322  0.76  117084
0.610169  0.76  116372
0.627119  0.76  115682
0.644068  0.76  115011
0.661017  0.76  114361
0.677966  0.76  113731
0.694915  0.76  113120
0.711864  0.76  112528
0.728814  0.76  111955
0.745763  0.76  111401
0.762712  0.76  110865
0.779661  0.76  110348
0.79661  0.76  109849
0.813559  0.76  109367
0.830508  0.76  108903
0.847458  0.76  108456
0.864407  0.76  108027
0.881356  0.76  107614
0.898305  0.76  107218
0.915254  0.76  106839
0.932203  0.76  106476
0.949153  0.76  106129
0.966102  0.76  105799
0.983051  0.76  105484
1  0.76  105186

0.0169492  0.81  186975
0.0338983  0.81  184876
0.0508475  0.81  183380
0.0677966  0.81  181551
0.0847458  0.81  179765
0.101695  0.81  178021
0.118644  0.81  176317
0.135593  0.81  174652
0.152542  0.81  173026
0.169492  0.81  171438
0.186441  0.81  169887
0.20339  0.81  168373
0.220339  0.81  166894
0.237288  0.81  165450
0.254237  0.81  164041
0.271186  0.81  162665
0.288136  0.81  161322
0.305085  0.81  160012
0.322034  0.81  158733
0.338983  0.81  157485
0.355932  0.81  156268
0.372881  0.81  155081
0.389831  0.81  153924
0.40678  0.81  152795
0.423729  0.81  151695
0.440678  0.81  150623
0.457627  0.81  149578
0.474576  0.81  148560
0.491525  0.81  147569
0.508475  0.81  146604
0.525424  0.81  145357
0.542373  0.81  144452
0.559322  0.81  143571
0.576271  0.81  142714
0.59322  0.81  141881
0.610169  0.81  141072
0.627119  0.81  140286
0.644068  0.81  139523
0.661017  0.81  138783
0.677966  0.81  138065
0.694915  0.81  137369
0.711864  0.81  136695
0.728814  0.81  136042
0.745763  0.81  135410
0.762712  0.81  134799
0.779661  0.81  134209
0.79661  0.81  133639
0.813559  0.81  133089
0.830508  0.81  132559
0.847458  0.81  132049
0.864407  0.81  131558
0.881356  0.81  131086
0.898305  0.81  130634
0.915254  0.81  130200
0.932203  0.81  129785
0.949153  0.81  129389
0.966102  0.81  129011
0.983051  0.81  128651
1  0.81  128309

0.0169492  0.86  220015
0.0338983  0.86  217688
0.0508475  0.86  216029
0.0677966  0.86  213999
0.0847458  0.86  212016
0.101695  0.86  210077
0.118644  0.86  208182
0.135593  0.86  206331
0.152542  0.86  204521
0.169492  0.86  202753
0.186441  0.86  201025
0.20339  0.86  199336
0.220339  0.86  197687
0.237288  0.86  196076
0.254237  0.86  194502
0.271186  0.86  192965
0.288136  0.86  191465
0.305085  0.86  189999
0.322034  0.86  188569
0.338983  0.86  187173
0.355932  0.86  185810
0.372881  0.86  184480
0.389831  0.86  183183
0.40678  0.86  181918
0.423729  0.86  180684
0.440678  0.86  179481
0.457627  0.86  178308
0.474576  0.86  177165
0.491525  0.86  176052
0.508475  0.86  174967
0.525424  0.86  173565
0.542373  0.86  172546
0.559322  0.86  171555
0.576271  0.86  170591
0.59322  0.86  169653
0.610169  0.86  168742
0.627119  0.86  167856
0.644068  0.86  166996
0.661017  0.86  166162
0.677966  0.86  165352
0.694915  0.86  164567
0.711864  0.86  163806
0.728814  0.86  163069
0.745763  0.86  162355
0.762712  0.86  161665
0.779661  0.86  160998
0.79661  0.86  160354
0.813559  0.86  159733
0.830508  0.86  159134
0.847458  0.86  158557
0.864407  0.86  158002
0.881356  0.86  157468
0.898305  0.86  156956
0.915254  0.86  156465
0.932203  0.86  155996
0.949153  0.86  155547
0.966102  0.86  155119
0.983051  0.86  154711
1  0.86  154324

0.0169492  0.91  256337
0.0338983  0.91  253774
0.0508475  0.91  251946
0.0677966  0.91  249708
0.0847458  0.91  247520
0.101695  0.91  245381
0.118644  0.91  243289
0.135593  0.91  241243
0.152542  0.91  239243
0.169492  0.91  237287
0.186441  0.91  235376
0.20339  0.91  233507
0.220339  0.91  231681
0.237288  0.91  229896
0.254237  0.91  228152
0.271186  0.91  226448
0.288136  0.91  224783
0.305085  0.91  223157
0.322034  0.91  221569
0.338983  0.91  220018
0.355932  0.91  218504
0.372881  0.91  217026
0.389831  0.91  215584
0.40678  0.91  214176
0.423729  0.91  212803
0.440678  0.91  211463
0.457627  0.91  210157
0.474576  0.91  208884
0.491525  0.91  207643
0.508475  0.91  206434
0.525424  0.91  204871
0.542373  0.91  203734
0.559322  0.91  202628
0.576271  0.91  201551
0.59322  0.91  200504
0.610169  0.91  199486
0.627119  0.91  198496
0.644068  0.91  197535
0.661017  0.91  196602
0.677966  0.91  195697
0.694915  0.91  194818
0.711864  0.91  193967
0.728814  0.91  193142
0.745763  0.91  192343
0.762712  0.91  191571
0.779661  0.91  190824
0.79661  0.91  190102
0.813559  0.91  189406
0.830508  0.91  188735
0.847458  0.91  188088
0.864407  0.91  187465
0.881356  0.91  186867
0.898305  0.91  186293
0.915254  0.91  185742
0.932203  0.91  185215
0.949153  0.91  184711
0.966102  0.91  184231
0.983051  0.91  183773
1  0.91  183339

0.0169492  0.96  296027
0.0338983  0.96  293221
0.0508475  0.96  291218
0.0677966  0.96  288765
0.0847458  0.96  286367
0.101695  0.96  284020
0.118644  0.96  281724
0.135593  0.96  279478
0.152542  0.96  277281
0.169492  0.96  275133
0.186441  0.96  273031
0.20339  0.96  270976
0.220339  0.96  268967
0.237288  0.96  267002
0.254237  0.96  265082
0.271186  0.96  263204
0.288136  0.96  261370
0.305085  0.96  259577
0.322034  0.96  257826
0.338983  0.96  256115
0.355932  0.96  254444
0.372881  0.96  252812
0.389831  0.96  251219
0.40678  0.96  249664
0.423729  0.96  248146
0.440678  0.96  246666
0.457627  0.96  245221
0.474576  0.96  243813
0.491525  0.96  242440
0.508475  0.96  241101
0.525424  0.96  239370
0.542373  0.96  238111
0.559322  0.96  236885
0.576271  0.96  235692
0.59322  0.96  234531
0.610169  0.96  233402
0.627119  0.96  232304
0.644068  0.96  231238
0.661017  0.96  230202
0.677966  0.96  229197
0.694915  0.96  228222
0.711864  0.96  227276
0.728814  0.96  226360
0.745763  0.96  225473
0.762712  0.96  224614
0.779661  0.96  223784
0.79661  0.96  222982
0.813559  0.96  222208
0.830508  0.96  221461
0.847458  0.96  220741
0.864407  0.96  220049
0.881356  0.96  219383
0.898305  0.96  218744
0.915254  0.96  218131
0.932203  0.96  217544
0.949153  0.96  216983
0.966102  0.96  216448
0.983051  0.96  215939
1  0.96  215455



==> fig/gnuplotK.txt <==
0.0169492  -0.99  0
0.0338983  -0.99  0
0.0508475  -0.99  0
0.0677966  -0.99  0
0.0847458  -0.99  0
0.101695  -0.99  0
0.118644  -0.99  0
0.135593  -0.99  0
0.152542  -0.99  0
0.169492  -0.99  0
0.186441  -0.99  0
0.20339  -0.99  0
0.220339  -0.99  0
0.237288  -0.99  0
0.254237  -0.99  0
0.271186  -0.99  0
0.288136  -0.99  0
0.305085  -0.99  0
0.322034  -0.99  0
0.338983  -0.99  0
0.355932  -0.99  0
0.372881  -0.99  0
0.389831  -0.99  0
0.40678  -0.99  -0.0247668
0.423729  -0.99  -0.0242555
0.440678  -0.99  -0.023734
0.457627  -0.99  -0.0232553
0.474576  -0.99  -0.0227885
0.491525  -0.99  -0.0225128
0.508475  -0.99  -0.0213602
0.525424  -0.99  -0.0207919
0.542373  -0.99  -0.0200572
0.559322  -0.99  -0.0193609
0.576271  -0.99  -0.0187343
0.59322  -0.99  -0.0181159
0.610169  -0.99  -0.0182027
0.627119  -0.99  -0.0175794
0.644068  -0.99  -0.0169521
0.661017  -0.99  -0.0163228
0.677966  -0.99  -0.0157184
0.694915  -0.99  -0.0151173
0.711864  -0.99  -0.0145768
0.728814  -0.99  -0.0110943
0.745763  -0.99  -0.010214
0.762712  -0.99  -0.00941644
0.779661  -0.99  -0.00864609
0.79661  -0.99  -0.00791147
0.813559  -0.99  0
0.830508  -0.99  0
0.847458  -0.99  0
0.864407  -0.99  0
0.881356  -0.99  0
0.898305  -0.99  0
0.915254  -0.99  0
0.932203  -0.99  0
0.949153  -0.99  0
0.966102  -0.99  0
0.983051  -0.99  0
1  -0.99  0

0.0169492  -0.94  0
0.0338983  -0.94  0
0.0508475  -0.94  0
0.0677966  -0.94  0
0.0847458  -0.94  0
0.101695  -0.94  0
0.118644  -0.94  0
0.135593  -0.94  0
0.152542  -0.94  0
0.169492  -0.94  0
0.186441  -0.94  0
0.20339  -0.94  0
0.220339  -0.94  0
0.237288  -0.94  0
0.254237  -0.94  0
0.271186  -0.94  0
0.288136  -0.94  0
0.305085  -0.94  0
0.322034  -0.94  0
0.338983  -0.94  0
0.355932  -0.94  0
0.372881  -0.94  0
0.389831  -0.94  0
0.40678  -0.94  -0.020979
0.423729  -0.94  -0.0205497
0.440678  -0.94  -0.0201114
0.457627  -0.94  -0.0197094
0.474576  -0.94  -0.0193171
0.491525  -0.94  -0.0190868
0.508475  -0.94  -0.0181112
0.525424  -0.94  -0.0176323
0.542373  -0.94  -0.0170119
0.559322  -0.94  -0.0164239
0.576271  -0.94  -0.0158948
0.59322  -0.94  -0.0153725
0.610169  -0.94  -0.01545
0.627119  -0.94  -0.0149231
0.644068  -0.94  -0.0143925
0.661017  -0.94  -0.0138601
0.677966  -0.94  -0.0133486
0.694915  -0.94  -0.0128398
0.711864  -0.94  -0.0123827
0.728814  -0.94  -0.00942544
0.745763  -0.94  -0.00867859
0.762712  -0.94  -0.00800183
0.779661  -0.94  -0.00734801
0.79661  -0.94  -0.00672439
0.813559  -0.94  0
0.830508  -0.94  0
0.847458  -0.94  0
0.864407  -0.94  0
0.881356  -0.94  0
0.898305  -0.94  0
0.915254  -0.94  0
0.932203  -0.94  0
0.949153  -0.94  0
0.966102  -0.94  0
0.983051  -0.94  0
1  -0.94  0

0.0169492  -0.89  0
0.0338983  -0.89  0
0.0508475  -0.89  0
0.0677966  -0.89  0
0.0847458  -0.89  0
0.101695  -0.89  0
0.118644  -0.89  0
0.135593  -0.89  0
0.152542  -0.89  0
0.169492  -0.89  0
0.186441  -0.89  0
0.20339  -0.89  0
0.220339  -0.89  0
0.237288  -0.89  0
0.254237  -0.89  0
0.271186  -0.89  0
0.288136  -0.89  0
0.305085  -0.89  0
0.322034  -0.89  0
0.338983  -0.89  0
0.355932  -0.89  0
0.372881  -0.89  0
0.389831  -0.89  0
0.40678  -0.89  -0.0174053
0.423729  -0.89  -0.0170526
0.440678  -0.89  -0.0166923
0.457627  -0.89  -0.0163619
0.474576  -0.89  -0.0160394
0.491525  -0.89  -0.0158512
0.508475  -0.89  -0.0150424
0.525424  -0.89  -0.0146472
0.542373  -0.89  -0.0141344
0.559322  -0.89  -0.0136482
0.576271  -0.89  -0.0132108
0.59322  -0.89  -0.0127788
0.610169  -0.89  -0.0128469
0.627119  -0.89  -0.0124107
0.644068  -0.89  -0.0119713
0.661017  -0.89  -0.0115301
0.677966  -0.89  -0.0111062
0.694915  -0.89  -0.0106844
0.711864  -0.89  -0.0103059
0.728814  -0.89  -0.00784563
0.745763  -0.89  -0.0072249
0.762712  -0.89  -0.00666233
0.779661  -0.89  -0.0061187
0.79661  -0.89  -0.00560007
0.813559  -0.89  0
0.830508  -0.89  0
0.847458  -0.89  0
0.864407  -0.89  0
0.881356  -0.89  0
0.898305  -0.89  0
0.915254  -0.89  0
0.932203  -0.89  0
0.949153  -0.89  0
0.966102  -0.89  0
0.983051  -0.89  0
1  -0.89  0

0.0169492  -0.84  0
0.0338983  -0.84  0
0.0508475  -0.84  0
0.0677966  -0.84  0
0.0847458  -0.84  0
0.101695  -0.84  0
0.118644  -0.84  0
0.135593  -0.84  0
0.152542  -0.84  0
0.169492  -0.84  0
0.186441  -0.84  0
0.20339  -0.84  0
0.220339  -0.84  0
0.237288  -0.84  0
0.254237  -0.84  0
0.271186  -0.84  0
0.288136  -0.84  0
0.305085  -0.84  0
0.322034  -0.84  0
0.338983  -0.84  0
0.355932  -0.84  0
0.372881  -0.84  0
0.389831  -0.84  0
0.40678  -0.84  -0.0140469
0.423729  -0.84  -0.0137654
0.440678  -0.84  -0.0134775
0.457627  -0.84  -0.0132137
0.474576  -0.84  -0.0129561
0.491525  -0.84  -0.0128068
0.508475  -0.84  -0.0121543
0.525424  -0.84  -0.0118374
0.542373  -0.84  -0.0114253
0.559322  -0.84  -0.0110344
0.576271  -0.84  -0.0106828
0.59322  -0.84  -0.0103354
0.610169  -0.84  -0.0103937
0.627119  -0.84  -0.0100426
0.644068  -0.84  -0.00968866
0.661017  -0.84  -0.00933316
0.677966  -0.84  -0.00899149
0.694915  -0.84  -0.00865129
0.711864  -0.84  -0.00834664
0.728814  -0.84  -0.00635501
0.745763  -0.84  -0.00585306
0.762712  -0.84  -0.00539807
0.779661  -0.84  -0.00495827
0.79661  -0.84  -0.00453859
0.813559  -0.84  0
0.830508  -0.84  0
0.847458  -0.84  0
0.864407  -0.84  0
0.881356  -0.84  0
0.898305  -0.84  0
0.915254  -0.84  0
0.932203  -0.84  0
0.949153  -0.84  0
0.966102  -0.84  0
0.983051  -0.84  0
1  -0.84  0

0.0169492  -0.79  0
0.0338983  -0.79  0
0.0508475  -0.79  0
0.0677966  -0.79  0
0.0847458  -0.79  0
0.101695  -0.79  0
0.118644  -0.79  0
0.135593  -0.79  0
0.152542  -0.79  0
0.169492  -0.79  0
0.186441  -0.79  0
0.20339  -0.79  0
0.220339  -0.79  0
0.237288  -0.79  0
0.254237  -0.79  0
0.271186  -0.79  0
0.288136  -0.79  0
0.305085  -0.79  0
0.322034  -0.79  0
0.338983  -0.79  0
0.355932  -0.79  0
0.372881  -0.79  0
0.389831  -0.79  0
0.40678  -0.79  -0.0109047
0.423729  -0.79  -0.0106889
0.440678  -0.79  -0.0104681
0.457627  -0.79  -0.0102657
0.474576  -0.79  -0.0100681
0.491525  -0.79  -0.00995452
0.508475  -0.79  -0.00944798
0.525424  -0.79  -0.00920376
0.542373  -0.79  -0.00888527
0.559322  -0.79  -0.00858318
0.576271  -0.79  -0.00831142
0.59322  -0.79  -0.00804279
0.610169  -0.79  -0.00809111
0.627119  -0.79  -0.00781932
0.644068  -0.79  -0.00754515
0.661017  -0.79  -0.00726964
0.677966  -0.79  -0.00700478
0.694915  -0.79  -0.00674092
0.711864  -0.79  -0.00650519
0.728814  -0.79  -0.00495376
0.745763  -0.79  -0.00456323
0.762712  -0.79  -0.00420917
0.779661  -0.79  -0.00386682
0.79661  -0.79  -0.00354005
0.813559  -0.79  0
0.830508  -0.79  0
0.847458  -0.79  0
0.864407  -0.79  0
0.881356  -0.79  0
0.898305  -0.79  0
0.915254  -0.79  0
0.932203  -0.79  0
0.949153  -0.79  0
0.966102  -0.79  0
0.983051  -0.79  0
1  -0.79  0

0.0169492  -0.74  0
0.0338983  -0.74  0
0.0508475  -0.74  0
0.0677966  -0.74  0
0.0847458  -0.74  0
0.101695  -0.74  0
0.118644  -0.74  0
0.135593  -0.74  0
0.152542  -0.74  0
0.169492  -0.74  0
0.186441  -0.74  0
0.20339  -0.74  0
0.220339  -0.74  0
0.237288  -0.74  0
0.254237  -0.74  0
0.271186  -0.74  0
0.288136  -0.74  0
0.305085  -0.74  0
0.322034  -0.74  0
0.338983  -0.74  0
0.355932  -0.74  0
0.372881  -0.74  0
0.389831  -0.74  0
0.40678  -0.74  -0.00798035
0.423729  -0.74  -0.00782472
0.440678  -0.74  -0.00766523
0.457627  -0.74  -0.00751923
0.474576  -0.74  -0.00737656
0.491525  -0.74  -0.00729534
0.508475  -0.74  -0.00692442
0.525424  -0.74  -0.00674717
0.542373  -0.74  -0.00651533
0.559322  -0.74  -0.00629537
0.576271  -0.74  -0.00609751
0.59322  -0.74  -0.00590182
0.610169  -0.74  -0.00593968
0.627119  -0.74  -0.00574144
0.644068  -0.74  -0.00554132
0.661017  -0.74  -0.00534009
0.677966  -0.74  -0.00514658
0.694915  -0.74  -0.00495368
0.711864  -0.74  -0.00478191
0.728814  -0.74  -0.00364214
0.745763  -0.74  -0.00335563
0.762712  -0.74  -0.00309582
0.779661  -0.74  -0.00284452
0.79661  -0.74  -0.00260457
0.813559  -0.74  0
0.830508  -0.74  0
0.847458  -0.74  0
0.864407  -0.74  0
0.881356  -0.74  0
0.898305  -0.74  0
0.915254  -0.74  0
0.932203  -0.74  0
0.949153  -0.74  0
0.966102  -0.74  0
0.983051  -0.74  0
1  -0.74  0

0.0169492  -0.69  0
0.0338983  -0.69  0
0.0508475  -0.69  0
0.0677966  -0.69  0
0.0847458  -0.69  0
0.101695  -0.69  0
0.118644  -0.69  0
0.135593  -0.69  0
0.152542  -0.69  0
0.169492  -0.69  0
0.186441  -0.69  0
0.20339  -0.69  0
0.220339  -0.69  0
0.237288  -0.69  0
0.254237  -0.69  0
0.271186  -0.69  0
0.288136  -0.69  0
0.305085  -0.69  0
0.322034  -0.69  0
0.338983  -0.69  0
0.355932  -0.69  0
0.372881  -0.69  0
0.389831  -0.69  0
0.40678  -0.69  -0.00527563
0.423729  -0.69  -0.00517447
0.440678  -0.69  -0.00507067
0.457627  -0.69  -0.00497571
0.474576  -0.69  -0.00488288
0.491525  -0.69  -0.00483063
0.508475  -0.69  -0.00458505
0.525424  -0.69  -0.004469
0.542373  -0.69  -0.00431668
0.559322  -0.69  -0.00417212
0.576271  -0.69  -0.0040421
0.59322  -0.69  -0.00391342
0.610169  -0.69  -0.00394035
0.627119  -0.69  -0.00380981
0.644068  -0.69  -0.00367791
0.661017  -0.69  -0.00354519
0.677966  -0.69  -0.00341752
0.694915  -0.69  -0.00329016
0.711864  -0.69  -0.00317724
0.728814  -0.69  -0.00242046
0.745763  -0.69  -0.00223052
0.762712  -0.69  -0.00205824
0.779661  -0.69  -0.00189154
0.79661  -0.69  -0.00173232
0.813559  -0.69  0
0.830508  -0.69  0
0.847458  -0.69  0
0.864407  -0.69  0
0.881356  -0.69  0
0.898305  -0.69  0
0.915254  -0.69  0
0.932203  -0.69  0
0.949153  -0.69  0
0.966102  -0.69  0
0.983051  -0.69  0
1  -0.69  0

0.0169492  -0.64  0
0.0338983  -0.64  0
0.0508475  -0.64  0
0.0677966  -0.64  0
0.0847458  -0.64  0
0.101695  -0.64  0
0.118644  -0.64  0
0.135593  -0.64  0
0.152542  -0.64  0
0.169492  -0.64  0
0.186441  -0.64  0
0.20339  -0.64  0
0.220339  -0.64  0
0.237288  -0.64  0
0.254237  -0.64  0
0.271186  -0.64  0
0.288136  -0.64  0
0.305085  -0.64  0
0.322034  -0.64  0
0.338983  -0.64  0
0.355932  -0.64  0
0.372881  -0.64  0
0.389831  -0.64  0
0.40678  -0.64  -0.00279288
0.423729  -0.64  -0.00274038
0.440678  -0.64  -0.00268642
0.457627  -0.64  -0.00263711
0.474576  -0.64  -0.00258888
0.491525  -0.64  -0.00256211
0.508475  -0.64  -0.00243172
0.525424  -0.64  -0.00237097
0.542373  -0.64  -0.00229092
0.559322  -0.64  -0.00221491
0.576271  -0.64  -0.00214656
0.59322  -0.64  -0.00207886
0.610169  -0.64  -0.00209429
0.627119  -0.64  -0.0020255
0.644068  -0.64  -0.00195592
0.661017  -0.64  -0.00188586
0.677966  -0.64  -0.00181842
0.694915  -0.64  -0.00175111
0.711864  -0.64  -0.00169179
0.728814  -0.64  -0.00128914
0.745763  -0.64  -0.00118827
0.762712  -0.64  -0.00109675
0.779661  -0.64  -0.00100815
0.79661  -0.64  -0.000923489
0.813559  -0.64  0
0.830508  -0.64  0
0.847458  -0.64  0
0.864407  -0.64  0
0.881356  -0.64  0
0.898305  -0.64  0
0.915254  -0.64  0
0.932203  -0.64  0
0.949153  -0.64  0
0.966102  -0.64  0
0.983051  -0.64  0
1  -0.64  0

0.0169492  -0.59  0
0.0338983  -0.59  0
0.0508475  -0.59  0
0.0677966  -0.59  0
0.0847458  -0.59  0
0.101695  -0.59  0
0.118644  -0.59  0
0.135593  -0.59  0
0.152542  -0.59  0
0.169492  -0.59  0
0.186441  -0.59  0
0.20339  -0.59  0
0.220339  -0.59  0
0.237288  -0.59  0
0.254237  -0.59  0
0.271186  -0.59  0
0.288136  -0.59  0
0.305085  -0.59  0
0.322034  -0.59  0
0.338983  -0.59  0
0.355932  -0.59  0
0.372881  -0.59  0
0.389831  -0.59  0
0.40678  -0.59  -0.000535102
0.423729  -0.59  -0.00052528
0.440678  -0.59  -0.000515165
0.457627  -0.59  -0.000505933
0.474576  -0.59  -0.000496895
0.491525  -0.59  -0.000491967
0.508475  -0.59  -0.000466857
0.525424  -0.59  -0.000455373
0.542373  -0.59  -0.000440166
0.559322  -0.59  -0.000425721
0.576271  -0.59  -0.000412735
0.59322  -0.59  -0.000399861
0.610169  -0.59  -0.000403082
0.627119  -0.59  -0.000389974
0.644068  -0.59  -0.0003767
0.661017  -0.59  -0.000363319
0.677966  -0.59  -0.000350437
0.694915  -0.59  -0.000337564
0.711864  -0.59  -0.00032632
0.728814  -0.59  -0.000248726
0.745763  -0.59  -0.000229329
0.762712  -0.59  -0.000211724
0.779661  -0.59  -0.000194673
0.79661  -0.59  -0.000178371
0.813559  -0.59  0
0.830508  -0.59  0
0.847458  -0.59  0
0.864407  -0.59  0
0.881356  -0.59  0
0.898305  -0.59  0
0.915254  -0.59  0
0.932203  -0.59  0
0.949153  -0.59  0
0.966102  -0.59  0
0.983051  -0.59  0
1  -0.59  0

0.0169492  -0.54  0
0.0338983  -0.54  0
0.0508475  -0.54  0
0.0677966  -0.54  0
0.0847458  -0.54  0
0.101695  -0.54  0
0.118644  -0.54  0
0.135593  -0.54  0
0.152542  -0.54  0
0.169492  -0.54  0
0.186441  -0.54  0
0.20339  -0.54  0
0.220339  -0.54  0
0.237288  -0.54  0
0.254237  -0.54  0
0.271186  -0.54  0
0.288136  -0.54  0
0.305085  -0.54  0
0.322034  -0.54  0
0.338983  -0.54  0
0.355932  -0.54  0
0.372881  -0.54  0
0.389831  -0.54  0
0.40678  -0.54  0.00149375
0.423729  -0.54  0.00146711
0.440678  -0.54  0.00143961
0.457627  -0.54  0.00141456
0.474576  -0.54  0.00139001
0.491525  -0.54  0.00137692
0.508475  -0.54  0.00130622
0.525424  -0.54  0.00127467
0.542373  -0.54  0.00123266
0.559322  -0.54  0.00119273
0.576271  -0.54  0.00115685
0.59322  -0.54  0.00112123
0.610169  -0.54  0.0011311
0.627119  -0.54  0.00109475
0.644068  -0.54  0.00105789
0.661017  -0.54  0.00102069
0.677966  -0.54  0.000984854
0.694915  -0.54  0.000949004
0.711864  -0.54  0.000918103
0.728814  -0.54  0.000700026
0.745763  -0.54  0.000645652
0.762712  -0.54  0.000596282
0.779661  -0.54  0.000548432
0.79661  -0.54  0.000502661
0.813559  -0.54  0
0.830508  -0.54  0
0.847458  -0.54  0
0.864407  -0.54  0
0.881356  -0.54  0
0.898305  -0.54  0
0.915254  -0.54  0
0.932203  -0.54  0
0.949153  -0.54  0
0.966102  -0.54  0
0.983051  -0.54  0
1  -0.54  0

0.0169492  -0.49  0
0.0338983  -0.49  0
0.0508475  -0.49  0
0.0677966  -0.49  0
0.0847458  -0.49  0
0.101695  -0.49  0
0.118644  -0.49  0
0.135593  -0.49  0
0.152542  -0.49  0
0.169492  -0.49  0
0.186441  -0.49  0
0.20339  -0.49  0
0.220339  -0.49  0
0.237288  -0.49  0
0.254237  -0.49  0
0.271186  -0.49  0
0.288136  -0.49  0
0.305085  -0.49  0
0.322034  -0.49  0
0.338983  -0.49  0
0.355932  -0.49  0
0.372881  -0.49  0
0.389831  -0.49  0
0.40678  -0.49  0.00328838
0.423729  -0.49  0.00323181
0.440678  -0.49  0.00317324
0.457627  -0.49  0.00311999
0.474576  -0.49  0.00306776
0.491525  -0.49  0.00304073
0.508475  -0.49  0.00288285
0.525424  -0.49  0.00281477
0.542373  -0.49  0.00272346
0.559322  -0.49  0.00263662
0.576271  -0.49  0.0025586
0.59322  -0.49  0.00248106
0.610169  -0.49  0.00250514
0.627119  -0.49  0.00242578
0.644068  -0.49  0.00234516
0.661017  -0.49  0.00226368
0.677966  -0.49  0.00218514
0.694915  -0.49  0.00210645
0.711864  -0.49  0.00204001
0.728814  -0.49  0.00155607
0.745763  -0.49  0.00143578
0.762712  -0.49  0.00132652
0.779661  -0.49  0.00122053
0.79661  -0.49  0.00111908
0.813559  -0.49  0
0.830508  -0.49  0
0.847458  -0.49  0
0.864407  -0.49  0
0.881356  -0.49  0
0.898305  -0.49  0
0.915254  -0.49  0
0.932203  -0.49  0
0.949153  -0.49  0
0.966102  -0.49  0
0.983051  -0.49  0
1  -0.49  0

0.0169492  -0.44  0
0.0338983  -0.44  0
0.0508475  -0.44  0
0.0677966  -0.44  0
0.0847458  -0.44  0
0.101695  -0.44  0
0.118644  -0.44  0
0.135593  -0.44  0
0.152542  -0.44  0
0.169492  -0.44  0
0.186441  -0.44  0
0.20339  -0.44  0
0.220339  -0.44  0
0.237288  -0.44  0
0.254237  -0.44  0
0.271186  -0.44  0
0.288136  -0.44  0
0.305085  -0.44  0
0.322034  -0.44  0
0.338983  -0.44  0
0.355932  -0.44  0
0.372881  -0.44  0
0.389831  -0.44  0
0.40678  -0.44  0.00484159
0.423729  -0.44  0.00476204
0.440678  -0.44  0.00467937
0.457627  -0.44  0.00460443
0.474576  -0.44  0.00453083
0.491525  -0.44  0.0044943
0.508475  -0.44  0.00425632
0.525424  -0.44  0.00415855
0.542373  -0.44  0.00402625
0.559322  -0.44  0.00390034
0.576271  -0.44  0.00378725
0.59322  -0.44  0.00367468
0.610169  -0.44  0.00371443
0.627119  -0.44  0.0035988
0.644068  -0.44  0.00348106
0.661017  -0.44  0.00336189
0.677966  -0.44  0.0032469
0.694915  -0.44  0.00313151
0.711864  -0.44  0.00303728
0.728814  -0.44  0.00231791
0.745763  -0.44  0.00213979
0.762712  -0.44  0.00197789
0.779661  -0.44  0.00182071
0.79661  -0.44  0.00167011
0.813559  -0.44  0
0.830508  -0.44  0
0.847458  -0.44  0
0.864407  -0.44  0
0.881356  -0.44  0
0.898305  -0.44  0
0.915254  -0.44  0
0.932203  -0.44  0
0.949153  -0.44  0
0.966102  -0.44  0
0.983051  -0.44  0
1  -0.44  0

0.0169492  -0.39  0
0.0338983  -0.39  0
0.0508475  -0.39  0
0.0677966  -0.39  0
0.0847458  -0.39  0
0.101695  -0.39  0
0.118644  -0.39  0
0.135593  -0.39  0
0.152542  -0.39  0
0.169492  -0.39  0
0.186441  -0.39  0
0.20339  -0.39  0
0.220339  -0.39  0
0.237288  -0.39  0
0.254237  -0.39  0
0.271186  -0.39  0
0.288136  -0.39  0
0.305085  -0.39  0
0.322034  -0.39  0
0.338983  -0.39  0
0.355932  -0.39  0
0.372881  -0.39  0
0.389831  -0.39  0
0.40678  -0.39  0.0061433
0.423729  -0.39  0.00604835
0.440678  -0.39  0.00594916
0.457627  -0.39  0.00585963
0.474576  -0.39  0.00577158
0.491525  -0.39  0.00573052
0.508475  -0.39  0.00541643
0.525424  -0.39  0.00529633
0.542373  -0.39  0.00513191
0.559322  -0.39  0.00497528
0.576271  -0.39  0.00483466
0.59322  -0.39  0.0046944
0.610169  -0.39  0.00475173
0.627119  -0.39  0.004607
0.644068  -0.39  0.00445921
0.661017  -0.39  0.00430929
0.677966  -0.39  0.00416449
0.694915  -0.39  0.00401885
0.711864  -0.39  0.00390678
0.728814  -0.39  0.00298331
0.745763  -0.39  0.00275575
0.762712  -0.39  0.00254878
0.779661  -0.39  0.00234759
0.79661  -0.39  0.00215463
0.813559  -0.39  0
0.830508  -0.39  0
0.847458  -0.39  0
0.864407  -0.39  0
0.881356  -0.39  0
0.898305  -0.39  0
0.915254  -0.39  0
0.932203  -0.39  0
0.949153  -0.39  0
0.966102  -0.39  0
0.983051  -0.39  0
1  -0.39  0

0.0169492  -0.34  0
0.0338983  -0.34  0
0.0508475  -0.34  0
0.0677966  -0.34  0
0.0847458  -0.34  0
0.101695  -0.34  0
0.118644  -0.34  0
0.135593  -0.34  0
0.152542  -0.34  0
0.169492  -0.34  0
0.186441  -0.34  0
0.20339  -0.34  0
0.220339  -0.34  0
0.237288  -0.34  0
0.254237  -0.34  0
0.271186  -0.34  0
0.288136  -0.34  0
0.305085  -0.34  0
0.322034  -0.34  0
0.338983  -0.34  0
0.355932  -0.34  0
0.372881  -0.34  0
0.389831  -0.34  0
0.40678  -0.34  0.00717907
0.423729  -0.34  0.00707719
0.440678  -0.34  0.00696997
0.457627  -0.34  0.00687388
0.474576  -0.34  0.00677917
0.491525  -0.34  0.00673935
0.508475  -0.34  0.00634689
0.525424  -0.34  0.00621249
0.542373  -0.34  0.00602561
0.559322  -0.34  0.00584736
0.576271  -0.34  0.00568743
0.59322  -0.34  0.00552746
0.610169  -0.34  0.00560499
0.627119  -0.34  0.00543893
0.644068  -0.34  0.0052687
0.661017  -0.34  0.00509555
0.677966  -0.34  0.00492806
0.694915  -0.34  0.00475912
0.711864  -0.34  0.0046436
0.728814  -0.34  0.00354878
0.745763  -0.34  0.00328071
0.762712  -0.34  0.00303665
0.779661  -0.34  0.00279904
0.79661  -0.34  0.00257084
0.813559  -0.34  0
0.830508  -0.34  0
0.847458  -0.34  0
0.864407  -0.34  0
0.881356  -0.34  0
0.898305  -0.34  0
0.915254  -0.34  0
0.932203  -0.34  0
0.949153  -0.34  0
0.966102  -0.34  0
0.983051  -0.34  0
1  -0.34  0

0.0169492  -0.29  0
0.0338983  -0.29  0
0.0508475  -0.29  0
0.0677966  -0.29  0
0.0847458  -0.29  0
0.101695  -0.29  0
0.118644  -0.29  0
0.135593  -0.29  0
0.152542  -0.29  0
0.169492  -0.29  0
0.186441  -0.29  0
0.20339  -0.29  0
0.220339  -0.29  0
0.237288  -0.29  0
0.254237  -0.29  0
0.271186  -0.29  0
0.288136  -0.29  0
0.305085  -0.29  0
0.322034  -0.29  0
0.338983  -0.29  0
0.355932  -0.29  0
0.372881  -0.29  0
0.389831  -0.29  0
0.40678  -0.29  0.00792746
0.423729  -0.29  0.00782853
0.440678  -0.29  0.00772322
0.457627  -0.29  0.00763
0.474576  -0.29  0.00753791
0.491525  -0.29  0.00750642
0.508475  -0.29  0.00701931
0.525424  -0.29  0.00687961
0.542373  -0.29  0.00668109
0.559322  -0.29  0.00649137
0.576271  -0.29  0.0063213
0.59322  -0.29  0.0061505
0.610169  -0.29  0.00625179
0.627119  -0.29  0.00607301
0.644068  -0.29  0.00588877
0.661017  -0.29  0.00570069
0.677966  -0.29  0.00551837
0.694915  -0.29  0.0053337
0.711864  -0.29  0.00523972
0.728814  -0.29  0.0040086
0.745763  -0.29  0.00370972
0.762712  -0.29  0.00343729
0.779661  -0.29  0.00317151
0.79661  -0.29  0.00291577
0.813559  -0.29  0
0.830508  -0.29  0
0.847458  -0.29  0
0.864407  -0.29  0
0.881356  -0.29  0
0.898305  -0.29  0
0.915254  -0.29  0
0.932203  -0.29  0
0.949153  -0.29  0
0.966102  -0.29  0
0.983051  -0.29  0
1  -0.29  0

0.0169492  -0.24  0
0.0338983  -0.24  0
0.0508475  -0.24  0
0.0677966  -0.24  0
0.0847458  -0.24  0
0.101695  -0.24  0
0.118644  -0.24  0
0.135593  -0.24  0
0.152542  -0.24  0
0.169492  -0.24  0
0.186441  -0.24  0
0.20339  -0.24  0
0.220339  -0.24  0
0.237288  -0.24  0
0.254237  -0.24  0
0.271186  -0.24  0
0.288136  -0.24  0
0.305085  -0.24  0
0.322034  -0.24  0
0.338983  -0.24  0
0.355932  -0.24  0
0.372881  -0.24  0
0.389831  -0.24  0
0.40678  -0.24  0.00835535
0.423729  -0.24  0.00827161
0.440678  -0.24  0.00818053
0.457627  -0.24  0.0081021
0.474576  -0.24  0.00802436
0.491525  -0.24  0.00801068
0.508475  -0.24  0.00737702
0.525424  -0.24  0.0072421
0.542373  -0.24  0.00704427
0.559322  -0.24  0.00685464
0.576271  -0.24  0.00668473
0.59322  -0.24  0.00651306
0.610169  -0.24  0.00664295
0.627119  -0.24  0.00646108
0.644068  -0.24  0.00627215
0.661017  -0.24  0.00607836
0.677966  -0.24  0.00588987
0.694915  -0.24  0.00569775
0.711864  -0.24  0.00568091
0.728814  -0.24  0.00435258
0.745763  -0.24  0.00403407
0.762712  -0.24  0.00374324
0.779661  -0.24  0.00345867
0.79661  -0.24  0.00318411
0.813559  -0.24  0
0.830508  -0.24  0
0.847458  -0.24  0
0.864407  -0.24  0
0.881356  -0.24  0
0.898305  -0.24  0
0.915254  -0.24  0
0.932203  -0.24  0
0.949153  -0.24  0
0.966102  -0.24  0
0.983051  -0.24  0
1  -0.24  0

0.0169492  -0.19  0
0.0338983  -0.19  0
0.0508475  -0.19  0
0.0677966  -0.19  0
0.0847458  -0.19  0
0.101695  -0.19  0
0.118644  -0.19  0
0.135593  -0.19  0
0.152542  -0.19  0
0.169492  -0.19  0
0.186441  -0.19  0
0.20339  -0.19  0
0.220339  -0.19  0
0.237288  -0.19  0
0.254237  -0.19  0
0.271186  -0.19  0
0.288136  -0.19  0
0.305085  -0.19  0
0.322034  -0.19  0
0.338983  -0.19  0
0.355932  -0.19  0
0.372881  -0.19  0
0.389831  -0.19  0
0.40678  -0.19  0.00840834
0.423729  -0.19  0.00835624
0.440678  -0.19  0.00829619
0.457627  -0.19  0.00824907
0.474576  -0.19  0.00820226
0.491525  -0.19  0.00822056
0.508475  -0.19  0.00726687
0.525424  -0.19  0.00714621
0.542373  -0.19  0.00696197
0.559322  -0.19  0.00678423
0.576271  -0.19  0.0066244
0.59322  -0.19  0.00646122
0.610169  -0.19  0.00662459
0.627119  -0.19  0.00644849
0.644068  -0.19  0.00626325
0.661017  -0.19  0.00607227
0.677966  -0.19  0.00588524
0.694915  -0.19  0.00569251
0.711864  -0.19  0.00593949
0.728814  -0.19  0.00456084
0.745763  -0.19  0.00423658
0.762712  -0.19  0.00393975
0.779661  -0.19  0.00364797
0.79661  -0.19  0.00336531
0.813559  -0.19  0
0.830508  -0.19  0
0.847458  -0.19  0
0.864407  -0.19  0
0.881356  -0.19  0
0.898305  -0.19  0
0.915254  -0.19  0
0.932203  -0.19  0
0.949153  -0.19  0
0.966102  -0.19  0
0.983051  -0.19  0
1  -0.19  0

0.0169492  -0.14  0
0.0338983  -0.14  0
0.0508475  -0.14  0
0.0677966  -0.14  0
0.0847458  -0.14  0
0.101695  -0.14  0
0.118644  -0.14  0
0.135593  -0.14  0
0.152542  -0.14  0
0.169492  -0.14  0
0.186441  -0.14  0
0.20339  -0.14  0
0.220339  -0.14  0
0.237288  -0.14  0
0.254237  -0.14  0
0.271186  -0.14  0
0.288136  -0.14  0
0.305085  -0.14  0
0.322034  -0.14  0
0.338983  -0.14  0
0.355932  -0.14  0
0.372881  -0.14  0
0.389831  -0.14  0
0.40678  -0.14  0.00798608
0.423729  -0.14  0.00799069
0.440678  -0.14  0.0079878
0.457627  -0.14  0.0079986
0.474576  -0.14  0.00801004
0.491525  -0.14  0.00808554
0.508475  -0.14  0.00810151
0.525424  -0.14  0.00807169
0.542373  -0.14  0.00797079
0.559322  -0.14  0.00787743
0.576271  -0.14  0.00780564
0.59322  -0.14  0.00773123
0.610169  -0.14  0.0079971
0.627119  -0.14  0.00790972
0.644068  -0.14  0.00781251
0.661017  -0.14  0.00770437
0.677966  -0.14  0.00760212
0.694915  -0.14  0.0074953
0.711864  -0.14  0.00595351
0.728814  -0.14  0.00458859
0.745763  -0.14  0.00427839
0.762712  -0.14  0.00399322
0.779661  -0.14  0.00371068
0.79661  -0.14  0.00343505
0.813559  -0.14  0
0.830508  -0.14  0
0.847458  -0.14  0
0.864407  -0.14  0
0.881356  -0.14  0
0.898305  -0.14  0
0.915254  -0.14  0
0.932203  -0.14  0
0.949153  -0.14  0
0.966102  -0.14  0
0.983051  -0.14  0
1  -0.14  0

0.0169492  -0.09  0
0.0338983  -0.09  0
0.0508475  -0.09  0
0.0677966  -0.09  0
0.0847458  -0.09  0
0.101695  -0.09  0
0.118644  -0.09  0
0.135593  -0.09  0
0.152542  -0.09  0
0.169492  -0.09  0
0.186441  -0.09  0
0.20339  -0.09  0
0.220339  -0.09  0
0.237288  -0.09  0
0.254237  -0.09  0
0.271186  -0.09  0
0.288136  -0.09  0
0.305085  -0.09  0
0.322034  -0.09  0
0.338983  -0.09  0
0.355932  -0.09  0
0.372881  -0.09  0
0.389831  -0.09  0
0.40678  -0.09  0.00685092
0.423729  -0.09  0.00695682
0.440678  -0.09  0.00706004
0.457627  -0.09  0.00718157
0.474576  -0.09  0.00730835
0.491525  -0.09  0.00749873
0.508475  -0.09  0.00710431
0.525424  -0.09  0.00717446
0.542373  -0.09  0.00718268
0.559322  -0.09  0.00719821
0.576271  -0.09  0.00723439
0.59322  -0.09  0.00726941
0.610169  -0.09  0.00766222
0.627119  -0.09  0.00768837
0.644068  -0.09  0.00770477
0.661017  -0.09  0.00770923
0.677966  -0.09  0.00772069
0.694915  -0.09  0.00772809
0.711864  -0.09  0.00555105
0.728814  -0.09  0.00431009
0.745763  -0.09  0.00404916
0.762712  -0.09  0.00380729
0.779661  -0.09  0.00356355
0.79661  -0.09  0.00332218
0.813559  -0.09  0
0.830508  -0.09  0
0.847458  -0.09  0
0.864407  -0.09  0
0.881356  -0.09  0
0.898305  -0.09  0
0.915254  -0.09  0
0.932203  -0.09  0
0.949153  -0.09  0
0.966102  -0.09  0
0.983051  -0.09  0
1  -0.09  0

0.0169492  -0.04  0
0.0338983  -0.04  0
0.0508475  -0.04  0
0.0677966  -0.04  0
0.0847458  -0.04  0
0.101695  -0.04  0
0.118644  -0.04  0
0.135593  -0.04  0
0.152542  -0.04  0
0.169492  -0.04  0
0.186441  -0.04  0
0.20339  -0.04  0
0.220339  -0.04  0
0.237288  -0.04  0
0.254237  -0.04  0
0.271186  -0.04  0
0.288136  -0.04  0
0.305085  -0.04  0
0.322034  -0.04  0
0.338983  -0.04  0
0.355932  -0.04  0
0.372881  -0.04  0
0.389831  -0.04  0
0.40678  -0.04  0.00412788
0.423729  -0.04  0.0044063
0.440678  -0.04  0.00471468
0.457627  -0.04  0.00507679
0.474576  -0.04  0.00548469
0.491525  -0.04  0.00598824
0.508475  -0.04  0.00416903
0.525424  -0.04  0.00438026
0.542373  -0.04  0.00457122
0.559322  -0.04  0.00478444
0.576271  -0.04  0.0050313
0.59322  -0.04  0.0052996
0.610169  -0.04  0.0059674
0.627119  -0.04  0.00628194
0.644068  -0.04  0.00661139
0.661017  -0.04  0.00695277
0.677966  -0.04  0.00733064
0.694915  -0.04  0.00773475
0.711864  -0.04  0.00403817
0.728814  -0.04  0.00320225
0.745763  -0.04  0.00307636
0.762712  -0.04  0.00295755
0.779661  -0.04  0.00282984
0.79661  -0.04  0.00269627
0.813559  -0.04  0
0.830508  -0.04  0
0.847458  -0.04  0
0.864407  -0.04  0
0.881356  -0.04  0
0.898305  -0.04  0
0.915254  -0.04  0
0.932203  -0.04  0
0.949153  -0.04  0
0.966102  -0.04  0
0.983051  -0.04  0
1  -0.04  0

0.0169492  0.01  0
0.0338983  0.01  0
0.0508475  0.01  0
0.0677966  0.01  0
0.0847458  0.01  0
0.101695  0.01  0
0.118644  0.01  0
0.135593  0.01  0
0.152542  0.01  0
0.169492  0.01  0
0.186441  0.01  0
0.20339  0.01  0
0.220339  0.01  0
0.237288  0.01  0
0.254237  0.01  0
0.271186  0.01  0
0.288136  0.01  0
0.305085  0.01  0
0.322034  0.01  0
0.338983  0.01  0
0.355932  0.01  0
0.372881  0.01  0
0.389831  0.01  0
0.40678  0.01  0.000844829
0.423729  0.01  0.000859325
0.440678  0.01  0.000874388
0.457627  0.01  0.00089204
0.474576  0.01  0.000911372
0.491525  0.01  0.00094007
0.508475  0.01  0.0094482
0.525424  0.01  0.00579936
0.542373  0.01  0.00387645
0.559322  0.01  0.00273687
0.576271  0.01  0.00167164
0.59322  0.01  0.00127989
0.610169  0.01  0.00104285
0.627119  0.01  0.000908113
0.644068  0.01  0.000832762
0.661017  0.01  0.000794665
0.677966  0.01  0.000792985
0.694915  0.01  0.000796289
0.711864  0.01  0.00329856
0.728814  0.01  0.00201334
0.745763  0.01  0.0015629
0.762712  0.01  0.00126849
0.779661  0.01  0.00109484
0.79661  0.01  0.000976118
0.813559  0.01  0
0.830508  0.01  0
0.847458  0.01  0
0.864407  0.01  0
0.881356  0.01  0
0.898305  0.01  0
0.915254  0.01  0
0.932203  0.01  0
0.949153  0.01  0
0.966102  0.01  0
0.983051  0.01  0
1  0.01  0

0.0169492  0.06  0
0.0338983  0.06  0
0.0508475  0.06  0
0.0677966  0.06  0
0.0847458  0.06  0
0.101695  0.06  0
0.118644  0.06  0
0.135593  0.06  0
0.152542  0.06  0
0.169492  0.06  0
0.186441  0.06  0
0.20339  0.06  0
0.220339  0.06  0
0.237288  0.06  0
0.254237  0.06  0
0.271186  0.06  0
0.288136  0.06  0
0.305085  0.06  0
0.322034  0.06  0
0.338983  0.06  0
0.355932  0.06  0
0.372881  0.06  0
0.389831  0.06  0
0.40678  0.06  0.00349193
0.423729  0.06  0.00356835
0.440678  0.06  0.00364602
0.457627  0.06  0.0037335
0.474576  0.06  0.0038271
0.491525  0.06  0.00395928
0.508475  0.06  0.0118331
0.525424  0.06  0.0112286
0.542373  0.06  0.0106884
0.559322  0.06  0.0102235
0.576271  0.06  0.00945305
0.59322  0.06  0.0091382
0.610169  0.06  0.00882482
0.627119  0.06  0.00859297
0.644068  0.06  0.00839817
0.661017  0.06  0.00823852
0.677966  0.06  0.0081283
0.694915  0.06  0.00805067
0.711864  0.06  0.00664352
0.728814  0.06  0.00532164
0.745763  0.06  0.00518523
0.762712  0.06  0.00508609
0.779661  0.06  0.00500649
0.79661  0.06  0.00494178
0.813559  0.06  0
0.830508  0.06  0
0.847458  0.06  0
0.864407  0.06  0
0.881356  0.06  0
0.898305  0.06  0
0.915254  0.06  0
0.932203  0.06  0
0.949153  0.06  0
0.966102  0.06  0
0.983051  0.06  0
1  0.06  0

0.0169492  0.11  0
0.0338983  0.11  0
0.0508475  0.11  0
0.0677966  0.11  0
0.0847458  0.11  0
0.101695  0.11  0
0.118644  0.11  0
0.135593  0.11  0
0.152542  0.11  0
0.169492  0.11  0
0.186441  0.11  0
0.20339  0.11  0
0.220339  0.11  0
0.237288  0.11  0
0.254237  0.11  0
0.271186  0.11  0
0.288136  0.11  0
0.305085  0.11  0
0.322034  0.11  0
0.338983  0.11  0
0.355932  0.11  0
0.372881  0.11  0
0.389831  0.11  0
0.40678  0.11  0.00503654
0.423729  0.11  0.00517698
0.440678  0.11  0.00531782
0.457627  0.11  0.00547159
0.474576  0.11  0.00563306
0.491525  0.11  0.00585025
0.508475  0.11  0.0117815
0.525424  0.11  0.0116413
0.542373  0.11  0.0114758
0.559322  0.11  0.0113469
0.576271  0.11  0.0108892
0.59322  0.11  0.0108478
0.610169  0.11  0.0107729
0.627119  0.11  0.0107653
0.644068  0.11  0.0107759
0.661017  0.11  0.0108058
0.677966  0.11  0.0108756
0.694915  0.11  0.0109706
0.711864  0.11  0.00837887
0.728814  0.11  0.0068217
0.745763  0.11  0.00674456
0.762712  0.11  0.00670561
0.779661  0.11  0.00667561
0.79661  0.11  0.00665794
0.813559  0.11  0
0.830508  0.11  0
0.847458  0.11  0
0.864407  0.11  0
0.881356  0.11  0
0.898305  0.11  0
0.915254  0.11  0
0.932203  0.11  0
0.949153  0.11  0
0.966102  0.11  0
0.983051  0.11  0
1  0.11  0

0.0169492  0.16  0
0.0338983  0.16  0
0.0508475  0.16  0
0.0677966  0.16  0
0.0847458  0.16  0
0.101695  0.16  0
0.118644  0.16  0
0.135593  0.16  0
0.152542  0.16  0
0.169492  0.16  0
0.186441  0.16  0
0.20339  0.16  0
0.220339  0.16  0
0.237288  0.16  0
0.254237  0.16  0
0.271186  0.16  0
0.288136  0.16  0
0.305085  0.16  0
0.322034  0.16  0
0.338983  0.16  0
0.355932  0.16  0
0.372881  0.16  0
0.389831  0.16  0
0.40678  0.16  0.00576732
0.423729  0.16  0.00595058
0.440678  0.16  0.00613412
0.457627  0.16  0.00633241
0.474576  0.16  0.00653944
0.491525  0.16  0.00681114
0.508475  0.16  0.00453
0.525424  0.16  0.0047774
0.542373  0.16  0.00498536
0.559322  0.16  0.00519827
0.576271  0.16  0.00505657
0.59322  0.16  0.00529323
0.610169  0.16  0.00550517
0.627119  0.16  0.00574354
0.644068  0.16  0.00598537
0.661017  0.16  0.00623224
0.677966  0.16  0.00649739
0.694915  0.16  0.00677378
0.711864  0.16  0.00937263
0.728814  0.16  0.00766473
0.745763  0.16  0.00760864
0.762712  0.16  0.00759308
0.779661  0.16  0.00758311
0.79661  0.16  0.0075853
0.813559  0.16  0
0.830508  0.16  0
0.847458  0.16  0
0.864407  0.16  0
0.881356  0.16  0
0.898305  0.16  0
0.915254  0.16  0
0.932203  0.16  0
0.949153  0.16  0
0.966102  0.16  0
0.983051  0.16  0
1  0.16  0

0.0169492  0.21  0
0.0338983  0.21  0
0.0508475  0.21  0
0.0677966  0.21  0
0.0847458  0.21  0
0.101695  0.21  0
0.118644  0.21  0
0.135593  0.21  0
0.152542  0.21  0
0.169492  0.21  0
0.186441  0.21  0
0.20339  0.21  0
0.220339  0.21  0
0.237288  0.21  0
0.254237  0.21  0
0.271186  0.21  0
0.288136  0.21  0
0.305085  0.21  0
0.322034  0.21  0
0.338983  0.21  0
0.355932  0.21  0
0.372881  0.21  0
0.389831  0.21  0
0.40678  0.21  0.0059975
0.423729  0.21  0.0062031
0.440678  0.21  0.00640915
0.457627  0.21  0.00663074
0.474576  0.21  0.00686161
0.491525  0.21  0.00716057
0.508475  0.21  0.00638547
0.525424  0.21  0.00660519
0.542373  0.21  0.00677943
0.559322  0.21  0.00696476
0.576271  0.21  0.0068262
0.59322  0.21  0.00704725
0.610169  0.21  0.00723778
0.627119  0.21  0.00746515
0.644068  0.21  0.00769839
0.661017  0.21  0.00793923
0.677966  0.21  0.00820353
0.694915  0.21  0.00848286
0.711864  0.21  0.00977038
0.728814  0.21  0.00800492
0.745763  0.21  0.00795984
0.762712  0.21  0.00795609
0.779661  0.21  0.00795626
0.79661  0.21  0.00796847
0.813559  0.21  0
0.830508  0.21  0
0.847458  0.21  0
0.864407  0.21  0
0.881356  0.21  0
0.898305  0.21  0
0.915254  0.21  0
0.932203  0.21  0
0.949153  0.21  0
0.966102  0.21  0
0.983051  0.21  0
1  0.21  0

0.0169492  0.26  0
0.0338983  0.26  0
0.0508475  0.26  0
0.0677966  0.26  0
0.0847458  0.26  0
0.101695  0.26  0
0.118644  0.26  0
0.135593  0.26  0
0.152542  0.26  0
0.169492  0.26  0
0.186441  0.26  0
0.20339  0.26  0
0.220339  0.26  0
0.237288  0.26  0
0.254237  0.26  0
0.271186  0.26  0
0.288136  0.26  0
0.305085  0.26  0
0.322034  0.26  0
0.338983  0.26  0
0.355932  0.26  0
0.372881  0.26  0
0.389831  0.26  0
0.40678  0.26  0.00588008
0.423729  0.26  0.00609177
0.440678  0.26  0.00630408
0.457627  0.26  0.00653186
0.474576  0.26  0.00676898
0.491525  0.26  0.00707351
0.508475  0.26  0.00672794
0.525424  0.26  0.00694403
0.542373  0.26  0.00711303
0.559322  0.26  0.00729452
0.576271  0.26  0.00718201
0.59322  0.26  0.00740121
0.610169  0.26  0.0075886
0.627119  0.26  0.00781482
0.644068  0.26  0.00804727
0.661017  0.26  0.00828768
0.677966  0.26  0.00855233
0.694915  0.26  0.00883272
0.711864  0.26  0.00966113
0.728814  0.26  0.00792331
0.745763  0.26  0.00788587
0.762712  0.26  0.00788877
0.779661  0.26  0.0078946
0.79661  0.26  0.00791198
0.813559  0.26  0
0.830508  0.26  0
0.847458  0.26  0
0.864407  0.26  0
0.881356  0.26  0
0.898305  0.26  0
0.915254  0.26  0
0.932203  0.26  0
0.949153  0.26  0
0.966102  0.26  0
0.983051  0.26  0
1  0.26  0

0.0169492  0.31  0
0.0338983  0.31  0
0.0508475  0.31  0
0.0677966  0.31  0
0.0847458  0.31  0
0.101695  0.31  0
0.118644  0.31  0
0.135593  0.31  0
0.152542  0.31  0
0.169492  0.31  0
0.186441  0.31  0
0.20339  0.31  0
0.220339  0.31  0
0.237288  0.31  0
0.254237  0.31  0
0.271186  0.31  0
0.288136  0.31  0
0.305085  0.31  0
0.322034  0.31  0
0.338983  0.31  0
0.355932  0.31  0
0.372881  0.31  0
0.389831  0.31  0
0.40678  0.31  0.00549225
0.423729  0.31  0.00569681
0.440678  0.31  0.00590212
0.457627  0.31  0.00612209
0.474576  0.31  0.00635098
0.491525  0.31  0.00664333
0.508475  0.31  0.00648048
0.525424  0.31  0.00668718
0.542373  0.31  0.00684829
0.559322  0.31  0.00702176
0.576271  0.31  0.0069347
0.59322  0.31  0.00714445
0.610169  0.31  0.00732354
0.627119  0.31  0.00754013
0.644068  0.31  0.00776271
0.661017  0.31  0.00799293
0.677966  0.31  0.00824633
0.694915  0.31  0.00851493
0.711864  0.31  0.00910786
0.728814  0.31  0.00747422
0.745763  0.31  0.00744313
0.762712  0.31  0.00744978
0.779661  0.31  0.00745863
0.79661  0.31  0.00747817
0.813559  0.31  0
0.830508  0.31  0
0.847458  0.31  0
0.864407  0.31  0
0.881356  0.31  0
0.898305  0.31  0
0.915254  0.31  0
0.932203  0.31  0
0.949153  0.31  0
0.966102  0.31  0
0.983051  0.31  0
1  0.31  0

0.0169492  0.36  0
0.0338983  0.36  0
0.0508475  0.36  0
0.0677966  0.36  0
0.0847458  0.36  0
0.101695  0.36  0
0.118644  0.36  0
0.135593  0.36  0
0.152542  0.36  0
0.169492  0.36  0
0.186441  0.36  0
0.20339  0.36  0
0.220339  0.36  0
0.237288  0.36  0
0.254237  0.36  0
0.271186  0.36  0
0.288136  0.36  0
0.305085  0.36  0
0.322034  0.36  0
0.338983  0.36  0
0.355932  0.36  0
0.372881  0.36  0
0.389831  0.36  0
0.40678  0.36  0.00487625
0.423729  0.36  0.00506244
0.440678  0.36  0.00524945
0.457627  0.36  0.00544962
0.474576  0.36  0.00565786
0.491525  0.36  0.0059228
0.508475  0.36  0.00584963
0.525424  0.36  0.00603761
0.542373  0.36  0.00618408
0.559322  0.36  0.00634187
0.576271  0.36  0.0062771
0.59322  0.36  0.00646764
0.610169  0.36  0.00663044
0.627119  0.36  0.00682717
0.644068  0.36  0.00702931
0.661017  0.36  0.00723834
0.677966  0.36  0.00746825
0.694915  0.36  0.00771193
0.711864  0.36  0.00815554
0.728814  0.36  0.0066956
0.745763  0.36  0.00667037
0.762712  0.36  0.00667874
0.779661  0.36  0.00668876
0.79661  0.36  0.00670823
0.813559  0.36  0
0.830508  0.36  0
0.847458  0.36  0
0.864407  0.36  0
0.881356  0.36  0
0.898305  0.36  0
0.915254  0.36  0
0.932203  0.36  0
0.949153  0.36  0
0.966102  0.36  0
0.983051  0.36  0
1  0.36  0

0.0169492  0.41  0
0.0338983  0.41  0
0.0508475  0.41  0
0.0677966  0.41  0
0.0847458  0.41  0
0.101695  0.41  0
0.118644  0.41  0
0.135593  0.41  0
0.152542  0.41  0
0.169492  0.41  0
0.186441  0.41  0
0.20339  0.41  0
0.220339  0.41  0
0.237288  0.41  0
0.254237  0.41  0
0.271186  0.41  0
0.288136  0.41  0
0.305085  0.41  0
0.322034  0.41  0
0.338983  0.41  0
0.355932  0.41  0
0.372881  0.41  0
0.389831  0.41  0
0.40678  0.41  0.00405691
0.423729  0.41  0.00421479
0.440678  0.41  0.00437345
0.457627  0.41  0.00454318
0.474576  0.41  0.00471972
0.491525  0.41  0.00494368
0.508475  0.41  0.0049165
0.525424  0.41  0.0050762
0.542373  0.41  0.0052007
0.559322  0.41  0.00533483
0.576271  0.41  0.00528916
0.59322  0.41  0.00545081
0.610169  0.41  0.00558909
0.627119  0.41  0.00575597
0.644068  0.41  0.00592739
0.661017  0.41  0.00610461
0.677966  0.41  0.00629938
0.694915  0.41  0.00650576
0.711864  0.41  0.00683608
0.728814  0.41  0.00561412
0.745763  0.41  0.00559461
0.762712  0.41  0.00560313
0.779661  0.41  0.00561283
0.79661  0.41  0.00563039
0.813559  0.41  0
0.830508  0.41  0
0.847458  0.41  0
0.864407  0.41  0
0.881356  0.41  0
0.898305  0.41  0
0.915254  0.41  0
0.932203  0.41  0
0.949153  0.41  0
0.966102  0.41  0
0.983051  0.41  0
1  0.41  0

0.0169492  0.46  0
0.0338983  0.46  0
0.0508475  0.46  0
0.0677966  0.46  0
0.0847458  0.46  0
0.101695  0.46  0
0.118644  0.46  0
0.135593  0.46  0
0.152542  0.46  0
0.169492  0.46  0
0.186441  0.46  0
0.20339  0.46  0
0.220339  0.46  0
0.237288  0.46  0
0.254237  0.46  0
0.271186  0.46  0
0.288136  0.46  0
0.305085  0.46  0
0.322034  0.46  0
0.338983  0.46  0
0.355932  0.46  0
0.372881  0.46  0
0.389831  0.46  0
0.40678  0.46  0.00304975
0.423729  0.46  0.00317023
0.440678  0.46  0.00329136
0.457627  0.46  0.00342088
0.474576  0.46  0.00355559
0.491525  0.46  0.00372611
0.508475  0.46  0.0037213
0.525424  0.46  0.00384348
0.542373  0.46  0.00393881
0.559322  0.46  0.00404149
0.576271  0.46  0.00401213
0.59322  0.46  0.00413566
0.610169  0.46  0.00424145
0.627119  0.46  0.00436894
0.644068  0.46  0.00449989
0.661017  0.46  0.00463522
0.677966  0.46  0.00478385
0.694915  0.46  0.0049413
0.711864  0.46  0.00517226
0.728814  0.46  0.00424876
0.745763  0.46  0.00423495
0.762712  0.46  0.00424228
0.779661  0.46  0.0042504
0.79661  0.46  0.00426441
0.813559  0.46  0
0.830508  0.46  0
0.847458  0.46  0
0.864407  0.46  0
0.881356  0.46  0
0.898305  0.46  0
0.915254  0.46  0
0.932203  0.46  0
0.949153  0.46  0
0.966102  0.46  0
0.983051  0.46  0
1  0.46  0

0.0169492  0.51  0
0.0338983  0.51  0
0.0508475  0.51  0
0.0677966  0.51  0
0.0847458  0.51  0
0.101695  0.51  0
0.118644  0.51  0
0.135593  0.51  0
0.152542  0.51  0
0.169492  0.51  0
0.186441  0.51  0
0.20339  0.51  0
0.220339  0.51  0
0.237288  0.51  0
0.254237  0.51  0
0.271186  0.51  0
0.288136  0.51  0
0.305085  0.51  0
0.322034  0.51  0
0.338983  0.51  0
0.355932  0.51  0
0.372881  0.51  0
0.389831  0.51  0
0.40678  0.51  0.00186492
0.423729  0.51  0.00193949
0.440678  0.51  0.0020145
0.457627  0.51  0.00209467
0.474576  0.51  0.00217806
0.491525  0.51  0.00228341
0.508475  0.51  0.00228674
0.525424  0.51  0.00236257
0.542373  0.51  0.00242179
0.559322  0.51  0.00248555
0.576271  0.51  0.00247008
0.59322  0.51  0.00254666
0.610169  0.51  0.00261232
0.627119  0.51  0.00269135
0.644068  0.51  0.0027725
0.661017  0.51  0.00285636
0.677966  0.51  0.00294839
0.694915  0.51  0.00304587
0.711864  0.51  0.00318051
0.728814  0.51  0.00261315
0.745763  0.51  0.00260513
0.762712  0.51  0.00261007
0.779661  0.51  0.00261545
0.79661  0.51  0.00262443
0.813559  0.51  0
0.830508  0.51  0
0.847458  0.51  0
0.864407  0.51  0
0.881356  0.51  0
0.898305  0.51  0
0.915254  0.51  0
0.932203  0.51  0
0.949153  0.51  0
0.966102  0.51  0
0.983051  0.51  0
1  0.51  0

0.0169492  0.56  0
0.0338983  0.56  0
0.0508475  0.56  0
0.0677966  0.56  0
0.0847458  0.56  0
0.101695  0.56  0
0.118644  0.56  0
0.135593  0.56  0
0.152542  0.56  0
0.169492  0.56  0
0.186441  0.56  0
0.20339  0.56  0
0.220339  0.56  0
0.237288  0.56  0
0.254237  0.56  0
0.271186  0.56  0
0.288136  0.56  0
0.305085  0.56  0
0.322034  0.56  0
0.338983  0.56  0
0.355932  0.56  0
0.372881  0.56  0
0.389831  0.56  0
0.40678  0.56  0.000509354
0.423729  0.56  0.000529927
0.440678  0.56  0.000550625
0.457627  0.56  0.000572744
0.474576  0.56  0.00059575
0.491525  0.56  0.000624773
0.508475  0.56  0.000626864
0.525424  0.56  0.000647837
0.542373  0.56  0.000664227
0.559322  0.56  0.000681869
0.576271  0.56  0.000678209
0.59322  0.56  0.00069937
0.610169  0.56  0.000717533
0.627119  0.56  0.000739367
0.644068  0.56  0.000761785
0.661017  0.56  0.000784944
0.677966  0.56  0.000810348
0.694915  0.56  0.000837249
0.711864  0.56  0.000872872
0.728814  0.56  0.000717281
0.745763  0.56  0.000715186
0.762712  0.56  0.000716643
0.779661  0.56  0.000718206
0.79661  0.56  0.000720752
0.813559  0.56  0
0.830508  0.56  0
0.847458  0.56  0
0.864407  0.56  0
0.881356  0.56  0
0.898305  0.56  0
0.915254  0.56  0
0.932203  0.56  0
0.949153  0.56  0
0.966102  0.56  0
0.983051  0.56  0
1  0.56  0

0.0169492  0.61  0
0.0338983  0.61  0
0.0508475  0.61  0
0.0677966  0.61  0
0.0847458  0.61  0
0.101695  0.61  0
0.118644  0.61  0
0.135593  0.61  0
0.152542  0.61  0
0.169492  0.61  0
0.186441  0.61  0
0.20339  0.61  0
0.220339  0.61  0
0.237288  0.61  0
0.254237  0.61  0
0.271186  0.61  0
0.288136  0.61  0
0.305085  0.61  0
0.322034  0.61  0
0.338983  0.61  0
0.355932  0.61  0
0.372881  0.61  0
0.389831  0.61  0
0.40678  0.61  -0.00101207
0.423729  0.61  -0.00105329
0.440678  0.61  -0.00109478
0.457627  0.61  -0.0011391
0.474576  0.61  -0.0011852
0.491525  0.61  -0.00124329
0.508475  0.61  -0.00124913
0.525424  0.61  -0.00129125
0.542373  0.61  -0.00132419
0.559322  0.61  -0.00135964
0.576271  0.61  -0.00135331
0.59322  0.61  -0.00139578
0.610169  0.61  -0.00143226
0.627119  0.61  -0.00147607
0.644068  0.61  -0.00152105
0.661017  0.61  -0.00156751
0.677966  0.61  -0.00161844
0.694915  0.61  -0.00167237
0.711864  0.61  -0.00174167
0.728814  0.61  -0.00143141
0.745763  0.61  -0.00142741
0.762712  0.61  -0.00143048
0.779661  0.61  -0.00143375
0.79661  0.61  -0.00143897
0.813559  0.61  0
0.830508  0.61  0
0.847458  0.61  0
0.864407  0.61  0
0.881356  0.61  0
0.898305  0.61  0
0.915254  0.61  0
0.932203  0.61  0
0.949153  0.61  0
0.966102  0.61  0
0.983051  0.61  0
1  0.61  0

0.0169492  0.66  0
0.0338983  0.66  0
0.0508475  0.66  0
0.0677966  0.66  0
0.0847458  0.66  0
0.101695  0.66  0
0.118644  0.66  0
0.135593  0.66  0
0.152542  0.66  0
0.169492  0.66  0
0.186441  0.66  0
0.20339  0.66  0
0.220339  0.66  0
0.237288  0.66  0
0.254237  0.66  0
0.271186  0.66  0
0.288136  0.66  0
0.305085  0.66  0
0.322034  0.66  0
0.338983  0.66  0
0.355932  0.66  0
0.372881  0.66  0
0.389831  0.66  0
0.40678  0.66  -0.00269582
0.423729  0.66  -0.00280641
0.440678  0.66  -0.00291774
0.457627  0.66  -0.00303665
0.474576  0.66  -0.00316034
0.491525  0.66  -0.00331604
0.508475  0.66  -0.00333491
0.525424  0.66  -0.00344814
0.542373  0.66  -0.00353676
0.559322  0.66  -0.00363209
0.576271  0.66  -0.0036174
0.59322  0.66  -0.00373148
0.610169  0.66  -0.00382958
0.627119  0.66  -0.00394727
0.644068  0.66  -0.00406808
0.661017  0.66  -0.00419286
0.677966  0.66  -0.00432959
0.694915  0.66  -0.00447435
0.711864  0.66  -0.00465631
0.728814  0.66  -0.00382728
0.745763  0.66  -0.003817
0.762712  0.66  -0.0038256
0.779661  0.66  -0.00383467
0.79661  0.66  -0.00384894
0.813559  0.66  0
0.830508  0.66  0
0.847458  0.66  0
0.864407  0.66  0
0.881356  0.66  0
0.898305  0.66  0
0.915254  0.66  0
0.932203  0.66  0
0.949153  0.66  0
0.966102  0.66  0
0.983051  0.66  0
1  0.66  0

0.0169492  0.71  0
0.0338983  0.71  0
0.0508475  0.71  0
0.0677966  0.71  0
0.0847458  0.71  0
0.101695  0.71  0
0.118644  0.71  0
0.135593  0.71  0
0.152542  0.71  0
0.169492  0.71  0
0.186441  0.71  0
0.20339  0.71  0
0.220339  0.71  0
0.237288  0.71  0
0.254237  0.71  0
0.271186  0.71  0
0.288136  0.71  0
0.305085  0.71  0
0.322034  0.71  0
0.338983  0.71  0
0.355932  0.71  0
0.372881  0.71  0
0.389831  0.71  0
0.40678  0.71  -0.00453928
0.423729  0.71  -0.00472664
0.440678  0.71  -0.00491529
0.457627  0.71  -0.00511677
0.474576  0.71  -0.00532635
0.491525  0.71  -0.00558992
0.508475  0.71  -0.00562597
0.525424  0.71  -0.00581816
0.542373  0.71  -0.00596866
0.559322  0.71  -0.00613052
0.576271  0.71  -0.00610894
0.59322  0.71  -0.00630246
0.610169  0.71  -0.006469
0.627119  0.71  -0.00666864
0.644068  0.71  -0.00687355
0.661017  0.71  -0.00708516
0.677966  0.71  -0.00731697
0.694915  0.71  -0.00756234
0.711864  0.71  -0.00786584
0.728814  0.71  -0.00646603
0.745763  0.71  -0.00644926
0.762712  0.71  -0.00646434
0.779661  0.71  -0.00648016
0.79661  0.71  -0.00650474
0.813559  0.71  0
0.830508  0.71  0
0.847458  0.71  0
0.864407  0.71  0
0.881356  0.71  0
0.898305  0.71  0
0.915254  0.71  0
0.932203  0.71  0
0.949153  0.71  0
0.966102  0.71  0
0.983051  0.71  0
1  0.71  0

0.0169492  0.76  0
0.0338983  0.76  0
0.0508475  0.76  0
0.0677966  0.76  0
0.0847458  0.76  0
0.101695  0.76  0
0.118644  0.76  0
0.135593  0.76  0
0.152542  0.76  0
0.169492  0.76  0
0.186441  0.76  0
0.20339  0.76  0
0.220339  0.76  0
0.237288  0.76  0
0.254237  0.76  0
0.271186  0.76  0
0.288136  0.76  0
0.305085  0.76  0
0.322034  0.76  0
0.338983  0.76  0
0.355932  0.76  0
0.372881  0.76  0
0.389831  0.76  0
0.40678  0.76  -0.00654045
0.423729  0.76  -0.00681186
0.440678  0.76  -0.00708518
0.457627  0.76  -0.00737708
0.474576  0.76  -0.0076807
0.491525  0.76  -0.00806225
0.508475  0.76  -0.00811899
0.525424  0.76  -0.00839786
0.542373  0.76  -0.00861634
0.559322  0.76  -0.00885128
0.576271  0.76  -0.00882413
0.59322  0.76  -0.0091048
0.610169  0.76  -0.00934648
0.627119  0.76  -0.009636
0.644068  0.76  -0.00993315
0.661017  0.76  -0.01024
0.677966  0.76  -0.010576
0.694915  0.76  -0.0109316
0.711864  0.76  -0.0113662
0.728814  0.76  -0.00934426
0.745763  0.76  -0.00932079
0.762712  0.76  -0.00934329
0.779661  0.76  -0.00936678
0.79661  0.76  -0.00940289
0.813559  0.76  0
0.830508  0.76  0
0.847458  0.76  0
0.864407  0.76  0
0.881356  0.76  0
0.898305  0.76  0
0.915254  0.76  0
0.932203  0.76  0
0.949153  0.76  0
0.966102  0.76  0
0.983051  0.76  0
1  0.76  0

0.0169492  0.81  0
0.0338983  0.81  0
0.0508475  0.81  0
0.0677966  0.81  0
0.0847458  0.81  0
0.101695  0.81  0
0.118644  0.81  0
0.135593  0.81  0
0.152542  0.81  0
0.169492  0.81  0
0.186441  0.81  0
0.20339  0.81  0
0.220339  0.81  0
0.237288  0.81  0
0.254237  0.81  0
0.271186  0.81  0
0.288136  0.81  0
0.305085  0.81  0
0.322034  0.81  0
0.338983  0.81  0
0.355932  0.81  0
0.372881  0.81  0
0.389831  0.81  0
0.40678  0.81  -0.00869781
0.423729  0.81  -0.00906044
0.440678  0.81  -0.0094257
0.457627  0.81  -0.00981574
0.474576  0.81  -0.0102214
0.491525  0.81  -0.010731
0.508475  0.81  -0.0108115
0.525424  0.81  -0.0111846
0.542373  0.81  -0.0114771
0.559322  0.81  -0.0117916
0.576271  0.81  -0.0117601
0.59322  0.81  -0.0121355
0.610169  0.81  -0.012459
0.627119  0.81  -0.0128462
0.644068  0.81  -0.0132436
0.661017  0.81  -0.0136539
0.677966  0.81  -0.0141031
0.694915  0.81  -0.0145785
0.711864  0.81  -0.0151541
0.728814  0.81  -0.0124593
0.745763  0.81  -0.0124289
0.762712  0.81  -0.0124598
0.779661  0.81  -0.0124918
0.79661  0.81  -0.0125407
0.813559  0.81  0
0.830508  0.81  0
0.847458  0.81  0
0.864407  0.81  0
0.881356  0.81  0
0.898305  0.81  0
0.915254  0.81  0
0.932203  0.81  0
0.949153  0.81  0
0.966102  0.81  0
0.983051  0.81  0
1  0.81  0

0.0169492  0.86  0
0.0338983  0.86  0
0.0508475  0.86  0
0.0677966  0.86  0
0.0847458  0.86  0
0.101695  0.86  0
0.118644  0.86  0
0.135593  0.86  0
0.152542  0.86  0
0.169492  0.86  0
0.186441  0.86  0
0.20339  0.86  0
0.220339  0.86  0
0.237288  0.86  0
0.254237  0.86  0
0.271186  0.86  0
0.288136  0.86  0
0.305085  0.86  0
0.322034  0.86  0
0.338983  0.86  0
0.355932  0.86  0
0.372881  0.86  0
0.389831  0.86  0
0.40678  0.86  -0.0110102
0.423729  0.86  -0.0114711
0.440678  0.86  -0.0119355
0.457627  0.86  -0.0124313
0.474576  0.86  -0.012947
0.491525  0.86  -0.0135944
0.508475  0.86  -0.0137015
0.525424  0.86  -0.0141765
0.542373  0.86  -0.0145489
0.559322  0.86  -0.0149493
0.576271  0.86  -0.0149146
0.59322  0.86  -0.0153923
0.610169  0.86  -0.0158041
0.627119  0.86  -0.0162967
0.644068  0.86  -0.0168023
0.661017  0.86  -0.0173243
0.677966  0.86  -0.0178956
0.694915  0.86  -0.0185002
0.711864  0.86  -0.0192271
0.728814  0.86  -0.0158091
0.745763  0.86  -0.0157715
0.762712  0.86  -0.0158116
0.779661  0.86  -0.0158531
0.79661  0.86  -0.0159159
0.813559  0.86  0
0.830508  0.86  0
0.847458  0.86  0
0.864407  0.86  0
0.881356  0.86  0
0.898305  0.86  0
0.915254  0.86  0
0.932203  0.86  0
0.949153  0.86  0
0.966102  0.86  0
0.983051  0.86  0
1  0.86  0

0.0169492  0.91  0
0.0338983  0.91  0
0.0508475  0.91  0
0.0677966  0.91  0
0.0847458  0.91  0
0.101695  0.91  0
0.118644  0.91  0
0.135593  0.91  0
0.152542  0.91  0
0.169492  0.91  0
0.186441  0.91  0
0.20339  0.91  0
0.220339  0.91  0
0.237288  0.91  0
0.254237  0.91  0
0.271186  0.91  0
0.288136  0.91  0
0.305085  0.91  0
0.322034  0.91  0
0.338983  0.91  0
0.355932  0.91  0
0.372881  0.91  0
0.389831  0.91  0
0.40678  0.91  -0.0134765
0.423729  0.91  -0.0140428
0.440678  0.91  -0.0146134
0.457627  0.91  -0.0152226
0.474576  0.91  -0.0158563
0.491525  0.91  -0.0166512
0.508475  0.91  -0.0167876
0.525424  0.91  -0.0173718
0.542373  0.91  -0.0178301
0.559322  0.91  -0.0183227
0.576271  0.91  -0.0182859
0.59322  0.91  -0.0188733
0.610169  0.91  -0.0193799
0.627119  0.91  -0.0199857
0.644068  0.91  -0.0206073
0.661017  0.91  -0.0212491
0.677966  0.91  -0.0219514
0.694915  0.91  -0.0226944
0.711864  0.91  -0.023583
0.728814  0.91  -0.0193919
0.745763  0.91  -0.0193469
0.762712  0.91  -0.0193971
0.779661  0.91  -0.0194489
0.79661  0.91  -0.0195268
0.813559  0.91  0
0.830508  0.91  0
0.847458  0.91  0
0.864407  0.91  0
0.881356  0.91  0
0.898305  0.91  0
0.915254  0.91  0
0.932203  0.91  0
0.949153  0.91  0
0.966102  0.91  0
0.983051  0.91  0
1  0.91  0

0.0169492  0.96  0
0.0338983  0.96  0
0.0508475  0.96  0
0.0677966  0.96  0
0.0847458  0.96  0
0.101695  0.96  0
0.118644  0.96  0
0.135593  0.96  0
0.152542  0.96  0
0.169492  0.96  0
0.186441  0.96  0
0.20339  0.96  0
0.220339  0.96  0
0.237288  0.96  0
0.254237  0.96  0
0.271186  0.96  0
0.288136  0.96  0
0.305085  0.96  0
0.322034  0.96  0
0.338983  0.96  0
0.355932  0.96  0
0.372881  0.96  0
0.389831  0.96  0
0.40678  0.96  -0.0160962
0.423729  0.96  -0.0167748
0.440678  0.96  -0.0174587
0.457627  0.96  -0.0181887
0.474576  0.96  -0.0189482
0.491525  0.96  -0.0199004
0.508475  0.96  -0.0200685
0.525424  0.96  -0.0207694
0.542373  0.96  -0.0213194
0.559322  0.96  -0.0219105
0.576271  0.96  -0.0218727
0.59322  0.96  -0.0225771
0.610169  0.96  -0.0231849
0.627119  0.96  -0.0239115
0.644068  0.96  -0.024657
0.661017  0.96  -0.0254266
0.677966  0.96  -0.0262686
0.694915  0.96  -0.0271594
0.711864  0.96  -0.0282201
0.728814  0.96  -0.0232062
0.745763  0.96  -0.0231536
0.762712  0.96  -0.0232147
0.779661  0.96  -0.0232778
0.79661  0.96  -0.0233719
0.813559  0.96  0
0.830508  0.96  0
0.847458  0.96  0
0.864407  0.96  0
0.881356  0.96  0
0.898305  0.96  0
0.915254  0.96  0
0.932203  0.96  0
0.949153  0.96  0
0.966102  0.96  0
0.983051  0.96  0
1  0.96  0



==> fig/gnuplotK0.txt <==
0.0169492  -0.99  0
0.0338983  -0.99  0
0.0508475  -0.99  0
0.0677966  -0.99  0
0.0847458  -0.99  0
0.101695  -0.99  0
0.118644  -0.99  0
0.135593  -0.99  0
0.152542  -0.99  0
0.169492  -0.99  0
0.186441  -0.99  0
0.20339  -0.99  0
0.220339  -0.99  0
0.237288  -0.99  0
0.254237  -0.99  0
0.271186  -0.99  0
0.288136  -0.99  0
0.305085  -0.99  0
0.322034  -0.99  0
0.338983  -0.99  0
0.355932  -0.99  0
0.372881  -0.99  0
0.389831  -0.99  0
0.40678  -0.99  -0.0250598
0.423729  -0.99  -0.0242677
0.440678  -0.99  -0.0234422
0.457627  -0.99  -0.0226789
0.474576  -0.99  -0.0217628
0.491525  -0.99  -0.0209344
0.508475  -0.99  -0.0202359
0.525424  -0.99  -0.0198023
0.542373  -0.99  -0.0189287
0.559322  -0.99  -0.0181346
0.576271  -0.99  -0.0173508
0.59322  -0.99  -0.0165754
0.610169  -0.99  -0.0166548
0.627119  -0.99  -0.0158812
0.644068  -0.99  -0.0151124
0.661017  -0.99  -0.0143477
0.677966  -0.99  -0.0135866
0.694915  -0.99  -0.0128279
0.711864  -0.99  -0.0120715
0.728814  -0.99  -0.0113166
0.745763  -0.99  -0.0105649
0.762712  -0.99  -0.00981579
0.779661  -0.99  -0.00906829
0.79661  -0.99  -0.00832498
0.813559  -0.99  0
0.830508  -0.99  0
0.847458  -0.99  0
0.864407  -0.99  0
0.881356  -0.99  0
0.898305  -0.99  0
0.915254  -0.99  0
0.932203  -0.99  0
0.949153  -0.99  0
0.966102  -0.99  0
0.983051  -0.99  0
1  -0.99  0

0.0169492  -0.94  0
0.0338983  -0.94  0
0.0508475  -0.94  0
0.0677966  -0.94  0
0.0847458  -0.94  0
0.101695  -0.94  0
0.118644  -0.94  0
0.135593  -0.94  0
0.152542  -0.94  0
0.169492  -0.94  0
0.186441  -0.94  0
0.20339  -0.94  0
0.220339  -0.94  0
0.237288  -0.94  0
0.254237  -0.94  0
0.271186  -0.94  0
0.288136  -0.94  0
0.305085  -0.94  0
0.322034  -0.94  0
0.338983  -0.94  0
0.355932  -0.94  0
0.372881  -0.94  0
0.389831  -0.94  0
0.40678  -0.94  -0.0212262
0.423729  -0.94  -0.020559
0.440678  -0.94  -0.0198632
0.457627  -0.94  -0.0192199
0.474576  -0.94  -0.0184468
0.491525  -0.94  -0.0177476
0.508475  -0.94  -0.0171583
0.525424  -0.94  -0.0167934
0.542373  -0.94  -0.0160552
0.559322  -0.94  -0.0153841
0.576271  -0.94  -0.0147214
0.59322  -0.94  -0.0140656
0.610169  -0.94  -0.0141366
0.627119  -0.94  -0.0134819
0.644068  -0.94  -0.012831
0.661017  -0.94  -0.0121834
0.677966  -0.94  -0.0115386
0.694915  -0.94  -0.0108957
0.711864  -0.94  -0.0102545
0.728814  -0.94  -0.00961437
0.745763  -0.94  -0.00897674
0.762712  -0.94  -0.00834119
0.779661  -0.94  -0.00770682
0.79661  -0.94  -0.00707586
0.813559  -0.94  0
0.830508  -0.94  0
0.847458  -0.94  0
0.864407  -0.94  0
0.881356  -0.94  0
0.898305  -0.94  0
0.915254  -0.94  0
0.932203  -0.94  0
0.949153  -0.94  0
0.966102  -0.94  0
0.983051  -0.94  0
1  -0.94  0

0.0169492  -0.89  0
0.0338983  -0.89  0
0.0508475  -0.89  0
0.0677966  -0.89  0
0.0847458  -0.89  0
0.101695  -0.89  0
0.118644  -0.89  0
0.135593  -0.89  0
0.152542  -0.89  0
0.169492  -0.89  0
0.186441  -0.89  0
0.20339  -0.89  0
0.220339  -0.89  0
0.237288  -0.89  0
0.254237  -0.89  0
0.271186  -0.89  0
0.288136  -0.89  0
0.305085  -0.89  0
0.322034  -0.89  0
0.338983  -0.89  0
0.355932  -0.89  0
0.372881  -0.89  0
0.389831  -0.89  0
0.40678  -0.89  -0.0176095
0.423729  -0.89  -0.0170594
0.440678  -0.89  -0.0164853
0.457627  -0.89  -0.0159546
0.474576  -0.89  -0.0153158
0.491525  -0.89  -0.0147381
0.508475  -0.89  -0.0142514
0.525424  -0.89  -0.0139508
0.542373  -0.89  -0.0133399
0.559322  -0.89  -0.0127846
0.576271  -0.89  -0.012236
0.59322  -0.89  -0.0116929
0.610169  -0.89  -0.0117552
0.627119  -0.89  -0.0112126
0.644068  -0.89  -0.0106729
0.661017  -0.89  -0.0101357
0.677966  -0.89  -0.00960071
0.694915  -0.89  -0.00906702
0.711864  -0.89  -0.00853462
0.728814  -0.89  -0.0080029
0.745763  -0.89  -0.00747311
0.762712  -0.89  -0.00694489
0.779661  -0.89  -0.00641749
0.79661  -0.89  -0.00589277
0.813559  -0.89  0
0.830508  -0.89  0
0.847458  -0.89  0
0.864407  -0.89  0
0.881356  -0.89  0
0.898305  -0.89  0
0.915254  -0.89  0
0.932203  -0.89  0
0.949153  -0.89  0
0.966102  -0.89  0
0.983051  -0.89  0
1  -0.89  0

0.0169492  -0.84  0
0.0338983  -0.84  0
0.0508475  -0.84  0
0.0677966  -0.84  0
0.0847458  -0.84  0
0.101695  -0.84  0
0.118644  -0.84  0
0.135593  -0.84  0
0.152542  -0.84  0
0.169492  -0.84  0
0.186441  -0.84  0
0.20339  -0.84  0
0.220339  -0.84  0
0.237288  -0.84  0
0.254237  -0.84  0
0.271186  -0.84  0
0.288136  -0.84  0
0.305085  -0.84  0
0.322034  -0.84  0
0.338983  -0.84  0
0.355932  -0.84  0
0.372881  -0.84  0
0.389831  -0.84  0
0.40678  -0.84  -0.0142106
0.423729  -0.84  -0.0137698
0.440678  -0.84  -0.0133094
0.457627  -0.84  -0.0128837
0.474576  -0.84  -0.0123706
0.491525  -0.84  -0.0119064
0.508475  -0.84  -0.0115156
0.525424  -0.84  -0.0112751
0.542373  -0.84  -0.0107835
0.559322  -0.84  -0.0103366
0.576271  -0.84  -0.00989498
0.59322  -0.84  -0.00945754
0.610169  -0.84  -0.00951097
0.627119  -0.84  -0.00907357
0.644068  -0.84  -0.00863828
0.661017  -0.84  -0.00820489
0.677966  -0.84  -0.00777309
0.694915  -0.84  -0.00734215
0.711864  -0.84  -0.00691209
0.728814  -0.84  -0.0064824
0.745763  -0.84  -0.00605414
0.762712  -0.84  -0.005627
0.779661  -0.84  -0.00520039
0.79661  -0.84  -0.00477581
0.813559  -0.84  0
0.830508  -0.84  0
0.847458  -0.84  0
0.864407  -0.84  0
0.881356  -0.84  0
0.898305  -0.84  0
0.915254  -0.84  0
0.932203  -0.84  0
0.949153  -0.84  0
0.966102  -0.84  0
0.983051  -0.84  0
1  -0.84  0

0.0169492  -0.79  0
0.0338983  -0.79  0
0.0508475  -0.79  0
0.0677966  -0.79  0
0.0847458  -0.79  0
0.101695  -0.79  0
0.118644  -0.79  0
0.135593  -0.79  0
0.152542  -0.79  0
0.169492  -0.79  0
0.186441  -0.79  0
0.20339  -0.79  0
0.220339  -0.79  0
0.237288  -0.79  0
0.254237  -0.79  0
0.271186  -0.79  0
0.288136  -0.79  0
0.305085  -0.79  0
0.322034  -0.79  0
0.338983  -0.79  0
0.355932  -0.79  0
0.372881  -0.79  0
0.389831  -0.79  0
0.40678  -0.79  -0.0110307
0.423729  -0.79  -0.0106913
0.440678  -0.79  -0.0103364
0.457627  -0.79  -0.0100083
0.474576  -0.79  -0.00961203
0.491525  -0.79  -0.00925361
0.508475  -0.79  -0.00895198
0.525424  -0.79  -0.008767
0.542373  -0.79  -0.00838667
0.559322  -0.79  -0.00804086
0.576271  -0.79  -0.00769896
0.59322  -0.79  -0.00736016
0.610169  -0.79  -0.00740437
0.627119  -0.79  -0.00706527
0.644068  -0.79  -0.00672762
0.661017  -0.79  -0.00639129
0.677966  -0.79  -0.00605605
0.694915  -0.79  -0.00572132
0.711864  -0.79  -0.00538713
0.728814  -0.79  -0.00505306
0.745763  -0.79  -0.00472
0.762712  -0.79  -0.00438768
0.779661  -0.79  -0.00405565
0.79661  -0.79  -0.00372508
0.813559  -0.79  0
0.830508  -0.79  0
0.847458  -0.79  0
0.864407  -0.79  0
0.881356  -0.79  0
0.898305  -0.79  0
0.915254  -0.79  0
0.932203  -0.79  0
0.949153  -0.79  0
0.966102  -0.79  0
0.983051  -0.79  0
1  -0.79  0

0.0169492  -0.74  0
0.0338983  -0.74  0
0.0508475  -0.74  0
0.0677966  -0.74  0
0.0847458  -0.74  0
0.101695  -0.74  0
0.118644  -0.74  0
0.135593  -0.74  0
0.152542  -0.74  0
0.169492  -0.74  0
0.186441  -0.74  0
0.20339  -0.74  0
0.220339  -0.74  0
0.237288  -0.74  0
0.254237  -0.74  0
0.271186  -0.74  0
0.288136  -0.74  0
0.305085  -0.74  0
0.322034  -0.74  0
0.338983  -0.74  0
0.355932  -0.74  0
0.372881  -0.74  0
0.389831  -0.74  0
0.40678  -0.74  -0.00807157
0.423729  -0.74  -0.00782545
0.440678  -0.74  -0.0075678
0.457627  -0.74  -0.00732965
0.474576  -0.74  -0.00704138
0.491525  -0.74  -0.00678065
0.508475  -0.74  -0.00656135
0.525424  -0.74  -0.00642745
0.542373  -0.74  -0.00615018
0.559322  -0.74  -0.00589806
0.576271  -0.74  -0.00564865
0.59322  -0.74  -0.00540136
0.610169  -0.74  -0.00543601
0.627119  -0.74  -0.00518823
0.644068  -0.74  -0.00494137
0.661017  -0.74  -0.00469533
0.677966  -0.74  -0.00444998
0.694915  -0.74  -0.00420487
0.711864  -0.74  -0.00396003
0.728814  -0.74  -0.00371515
0.745763  -0.74  -0.00347091
0.762712  -0.74  -0.00322711
0.779661  -0.74  -0.00298342
0.79661  -0.74  -0.00274071
0.813559  -0.74  0
0.830508  -0.74  0
0.847458  -0.74  0
0.864407  -0.74  0
0.881356  -0.74  0
0.898305  -0.74  0
0.915254  -0.74  0
0.932203  -0.74  0
0.949153  -0.74  0
0.966102  -0.74  0
0.983051  -0.74  0
1  -0.74  0

0.0169492  -0.69  0
0.0338983  -0.69  0
0.0508475  -0.69  0
0.0677966  -0.69  0
0.0847458  -0.69  0
0.101695  -0.69  0
0.118644  -0.69  0
0.135593  -0.69  0
0.152542  -0.69  0
0.169492  -0.69  0
0.186441  -0.69  0
0.20339  -0.69  0
0.220339  -0.69  0
0.237288  -0.69  0
0.254237  -0.69  0
0.271186  -0.69  0
0.288136  -0.69  0
0.305085  -0.69  0
0.322034  -0.69  0
0.338983  -0.69  0
0.355932  -0.69  0
0.372881  -0.69  0
0.389831  -0.69  0
0.40678  -0.69  -0.00533503
0.423729  -0.69  -0.00517405
0.440678  -0.69  -0.00500531
0.457627  -0.69  -0.00484935
0.474576  -0.69  -0.0046601
0.491525  -0.69  -0.00448892
0.508475  -0.69  -0.00434506
0.525424  -0.69  -0.00425765
0.542373  -0.69  -0.00407517
0.559322  -0.69  -0.00390922
0.576271  -0.69  -0.00374496
0.59322  -0.69  -0.00358199
0.610169  -0.69  -0.00360663
0.627119  -0.69  -0.00344314
0.644068  -0.69  -0.00328012
0.661017  -0.69  -0.00311756
0.677966  -0.69  -0.00295536
0.694915  -0.69  -0.00279322
0.711864  -0.69  -0.00263117
0.728814  -0.69  -0.00246898
0.745763  -0.69  -0.00230715
0.762712  -0.69  -0.00214553
0.779661  -0.69  -0.00198391
0.79661  -0.69  -0.00182286
0.813559  -0.69  0
0.830508  -0.69  0
0.847458  -0.69  0
0.864407  -0.69  0
0.881356  -0.69  0
0.898305  -0.69  0
0.915254  -0.69  0
0.932203  -0.69  0
0.949153  -0.69  0
0.966102  -0.69  0
0.983051  -0.69  0
1  -0.69  0

0.0169492  -0.64  0
0.0338983  -0.64  0
0.0508475  -0.64  0
0.0677966  -0.64  0
0.0847458  -0.64  0
0.101695  -0.64  0
0.118644  -0.64  0
0.135593  -0.64  0
0.152542  -0.64  0
0.169492  -0.64  0
0.186441  -0.64  0
0.20339  -0.64  0
0.220339  -0.64  0
0.237288  -0.64  0
0.254237  -0.64  0
0.271186  -0.64  0
0.288136  -0.64  0
0.305085  -0.64  0
0.322034  -0.64  0
0.338983  -0.64  0
0.355932  -0.64  0
0.372881  -0.64  0
0.389831  -0.64  0
0.40678  -0.64  -0.00282367
0.423729  -0.64  -0.0027395
0.440678  -0.64  -0.00265114
0.457627  -0.64  -0.00256949
0.474576  -0.64  -0.00247011
0.491525  -0.64  -0.00238022
0.508475  -0.64  -0.00230473
0.525424  -0.64  -0.00225914
0.542373  -0.64  -0.00216304
0.559322  -0.64  -0.00207564
0.576271  -0.64  -0.00198907
0.59322  -0.64  -0.0019031
0.610169  -0.64  -0.00191723
0.627119  -0.64  -0.00183086
0.644068  -0.64  -0.00174468
0.661017  -0.64  -0.00165868
0.677966  -0.64  -0.00157282
0.694915  -0.64  -0.00148692
0.711864  -0.64  -0.00140102
0.728814  -0.64  -0.00131498
0.745763  -0.64  -0.00122909
0.762712  -0.64  -0.00114326
0.779661  -0.64  -0.00105738
0.79661  -0.64  -0.000971757
0.813559  -0.64  0
0.830508  -0.64  0
0.847458  -0.64  0
0.864407  -0.64  0
0.881356  -0.64  0
0.898305  -0.64  0
0.915254  -0.64  0
0.932203  -0.64  0
0.949153  -0.64  0
0.966102  -0.64  0
0.983051  -0.64  0
1  -0.64  0

0.0169492  -0.59  0
0.0338983  -0.59  0
0.0508475  -0.59  0
0.0677966  -0.59  0
0.0847458  -0.59  0
0.101695  -0.59  0
0.118644  -0.59  0
0.135593  -0.59  0
0.152542  -0.59  0
0.169492  -0.59  0
0.186441  -0.59  0
0.20339  -0.59  0
0.220339  -0.59  0
0.237288  -0.59  0
0.254237  -0.59  0
0.271186  -0.59  0
0.288136  -0.59  0
0.305085  -0.59  0
0.322034  -0.59  0
0.338983  -0.59  0
0.355932  -0.59  0
0.372881  -0.59  0
0.389831  -0.59  0
0.40678  -0.59  -0.00054083
0.423729  -0.59  -0.000524939
0.440678  -0.59  -0.000508226
0.457627  -0.59  -0.000492785
0.474576  -0.59  -0.000473926
0.491525  -0.59  -0.000456868
0.508475  -0.59  -0.000442558
0.525424  -0.59  -0.000433977
0.542373  -0.59  -0.000415679
0.559322  -0.59  -0.000399036
0.576271  -0.59  -0.000382535
0.59322  -0.59  -0.000366137
0.610169  -0.59  -0.000369085
0.627119  -0.59  -0.000352582
0.644068  -0.59  -0.000336099
0.661017  -0.59  -0.000319636
0.677966  -0.59  -0.000303187
0.694915  -0.59  -0.000286718
0.711864  -0.59  -0.000270235
0.728814  -0.59  -0.000253711
0.745763  -0.59  -0.000237207
0.762712  -0.59  -0.000220704
0.779661  -0.59  -0.000204179
0.79661  -0.59  -0.000187694
0.813559  -0.59  0
0.830508  -0.59  0
0.847458  -0.59  0
0.864407  -0.59  0
0.881356  -0.59  0
0.898305  -0.59  0
0.915254  -0.59  0
0.932203  -0.59  0
0.949153  -0.59  0
0.966102  -0.59  0
0.983051  -0.59  0
1  -0.59  0

0.0169492  -0.54  0
0.0338983  -0.54  0
0.0508475  -0.54  0
0.0677966  -0.54  0
0.0847458  -0.54  0
0.101695  -0.54  0
0.118644  -0.54  0
0.135593  -0.54  0
0.152542  -0.54  0
0.169492  -0.54  0
0.186441  -0.54  0
0.20339  -0.54  0
0.220339  -0.54  0
0.237288  -0.54  0
0.254237  -0.54  0
0.271186  -0.54  0
0.288136  -0.54  0
0.305085  -0.54  0
0.322034  -0.54  0
0.338983  -0.54  0
0.355932  -0.54  0
0.372881  -0.54  0
0.389831  -0.54  0
0.40678  -0.54  0.00150905
0.423729  -0.54  0.00146547
0.440678  -0.54  0.00141953
0.457627  -0.54  0.0013771
0.474576  -0.54  0.00132507
0.491525  -0.54  0.00127799
0.508475  -0.54  0.00123855
0.525424  -0.54  0.00121511
0.542373  -0.54  0.00116442
0.559322  -0.54  0.0011183
0.576271  -0.54  0.00107253
0.59322  -0.54  0.001027
0.610169  -0.54  0.00103604
0.627119  -0.54  0.000990123
0.644068  -0.54  0.000944208
0.661017  -0.54  0.000898306
0.677966  -0.54  0.000852401
0.694915  -0.54  0.000806395
0.711864  -0.54  0.000760308
0.728814  -0.54  0.000714058
0.745763  -0.54  0.000667832
0.762712  -0.54  0.000621571
0.779661  -0.54  0.000575213
0.79661  -0.54  0.000528933
0.813559  -0.54  0
0.830508  -0.54  0
0.847458  -0.54  0
0.864407  -0.54  0
0.881356  -0.54  0
0.898305  -0.54  0
0.915254  -0.54  0
0.932203  -0.54  0
0.949153  -0.54  0
0.966102  -0.54  0
0.983051  -0.54  0
1  -0.54  0

0.0169492  -0.49  0
0.0338983  -0.49  0
0.0508475  -0.49  0
0.0677966  -0.49  0
0.0847458  -0.49  0
0.101695  -0.49  0
0.118644  -0.49  0
0.135593  -0.49  0
0.152542  -0.49  0
0.169492  -0.49  0
0.186441  -0.49  0
0.20339  -0.49  0
0.220339  -0.49  0
0.237288  -0.49  0
0.254237  -0.49  0
0.271186  -0.49  0
0.288136  -0.49  0
0.305085  -0.49  0
0.322034  -0.49  0
0.338983  -0.49  0
0.355932  -0.49  0
0.372881  -0.49  0
0.389831  -0.49  0
0.40678  -0.49  0.00331991
0.423729  -0.49  0.00322603
0.440678  -0.49  0.0031268
0.457627  -0.49  0.00303518
0.474576  -0.49  0.00292223
0.491525  -0.49  0.00282006
0.508475  -0.49  0.0027346
0.525424  -0.49  0.00268435
0.542373  -0.49  0.00257378
0.559322  -0.49  0.00247318
0.576271  -0.49  0.00237322
0.59322  -0.49  0.00227365
0.610169  -0.49  0.00229572
0.627119  -0.49  0.00219506
0.644068  -0.49  0.00209427
0.661017  -0.49  0.00199338
0.677966  -0.49  0.00189238
0.694915  -0.49  0.00179103
0.711864  -0.49  0.00168939
0.728814  -0.49  0.00158726
0.745763  -0.49  0.00148511
0.762712  -0.49  0.00138277
0.779661  -0.49  0.00128013
0.79661  -0.49  0.00117757
0.813559  -0.49  0
0.830508  -0.49  0
0.847458  -0.49  0
0.864407  -0.49  0
0.881356  -0.49  0
0.898305  -0.49  0
0.915254  -0.49  0
0.932203  -0.49  0
0.949153  -0.49  0
0.966102  -0.49  0
0.983051  -0.49  0
1  -0.49  0

0.0169492  -0.44  0
0.0338983  -0.44  0
0.0508475  -0.44  0
0.0677966  -0.44  0
0.0847458  -0.44  0
0.101695  -0.44  0
0.118644  -0.44  0
0.135593  -0.44  0
0.152542  -0.44  0
0.169492  -0.44  0
0.186441  -0.44  0
0.20339  -0.44  0
0.220339  -0.44  0
0.237288  -0.44  0
0.254237  -0.44  0
0.271186  -0.44  0
0.288136  -0.44  0
0.305085  -0.44  0
0.322034  -0.44  0
0.338983  -0.44  0
0.355932  -0.44  0
0.372881  -0.44  0
0.389831  -0.44  0
0.40678  -0.44  0.00488326
0.423729  -0.44  0.00474872
0.440678  -0.44  0.00460606
0.457627  -0.44  0.0044744
0.474576  -0.44  0.00431103
0.491525  -0.44  0.00416326
0.508475  -0.44  0.0040399
0.525424  -0.44  0.0039684
0.542373  -0.44  0.0038075
0.559322  -0.44  0.00366111
0.576271  -0.44  0.00351541
0.59322  -0.44  0.00337005
0.610169  -0.44  0.0034065
0.627119  -0.44  0.00325911
0.644068  -0.44  0.00311126
0.661017  -0.44  0.00296306
0.677966  -0.44  0.00281449
0.694915  -0.44  0.00266519
0.711864  -0.44  0.00251526
0.728814  -0.44  0.00236437
0.745763  -0.44  0.0022133
0.762712  -0.44  0.00206177
0.779661  -0.44  0.00190961
0.79661  -0.44  0.00175741
0.813559  -0.44  0
0.830508  -0.44  0
0.847458  -0.44  0
0.864407  -0.44  0
0.881356  -0.44  0
0.898305  -0.44  0
0.915254  -0.44  0
0.932203  -0.44  0
0.949153  -0.44  0
0.966102  -0.44  0
0.983051  -0.44  0
1  -0.44  0

0.0169492  -0.39  0
0.0338983  -0.39  0
0.0508475  -0.39  0
0.0677966  -0.39  0
0.0847458  -0.39  0
0.101695  -0.39  0
0.118644  -0.39  0
0.135593  -0.39  0
0.152542  -0.39  0
0.169492  -0.39  0
0.186441  -0.39  0
0.20339  -0.39  0
0.220339  -0.39  0
0.237288  -0.39  0
0.254237  -0.39  0
0.271186  -0.39  0
0.288136  -0.39  0
0.305085  -0.39  0
0.322034  -0.39  0
0.338983  -0.39  0
0.355932  -0.39  0
0.372881  -0.39  0
0.389831  -0.39  0
0.40678  -0.39  0.00618684
0.423729  -0.39  0.00602201
0.440678  -0.39  0.00584645
0.457627  -0.39  0.00568456
0.474576  -0.39  0.00548196
0.491525  -0.39  0.00529873
0.508475  -0.39  0.00514619
0.525424  -0.39  0.00505944
0.542373  -0.39  0.0048584
0.559322  -0.39  0.00467545
0.576271  -0.39  0.00449301
0.59322  -0.39  0.00431063
0.610169  -0.39  0.00436328
0.627119  -0.39  0.00417764
0.644068  -0.39  0.00399102
0.661017  -0.39  0.0038036
0.677966  -0.39  0.00361541
0.694915  -0.39  0.00342592
0.711864  -0.39  0.00323531
0.728814  -0.39  0.00304311
0.745763  -0.39  0.00285043
0.762712  -0.39  0.00265687
0.779661  -0.39  0.00246223
0.79661  -0.39  0.00226725
0.813559  -0.39  0
0.830508  -0.39  0
0.847458  -0.39  0
0.864407  -0.39  0
0.881356  -0.39  0
0.898305  -0.39  0
0.915254  -0.39  0
0.932203  -0.39  0
0.949153  -0.39  0
0.966102  -0.39  0
0.983051  -0.39  0
1  -0.39  0

0.0169492  -0.34  0
0.0338983  -0.34  0
0.0508475  -0.34  0
0.0677966  -0.34  0
0.0847458  -0.34  0
0.101695  -0.34  0
0.118644  -0.34  0
0.135593  -0.34  0
0.152542  -0.34  0
0.169492  -0.34  0
0.186441  -0.34  0
0.20339  -0.34  0
0.220339  -0.34  0
0.237288  -0.34  0
0.254237  -0.34  0
0.271186  -0.34  0
0.288136  -0.34  0
0.305085  -0.34  0
0.322034  -0.34  0
0.338983  -0.34  0
0.355932  -0.34  0
0.372881  -0.34  0
0.389831  -0.34  0
0.40678  -0.34  0.00721233
0.423729  -0.34  0.00702852
0.440678  -0.34  0.0068316
0.457627  -0.34  0.00665025
0.474576  -0.34  0.00642065
0.491525  -0.34  0.00621306
0.508475  -0.34  0.00604089
0.525424  -0.34  0.00594559
0.542373  -0.34  0.00571549
0.559322  -0.34  0.00550608
0.576271  -0.34  0.00529671
0.59322  -0.34  0.00508687
0.610169  -0.34  0.00515821
0.627119  -0.34  0.00494354
0.644068  -0.34  0.0047271
0.661017  -0.34  0.00450922
0.677966  -0.34  0.00428995
0.694915  -0.34  0.00406863
0.711864  -0.34  0.0038455
0.728814  -0.34  0.00361992
0.745763  -0.34  0.00339341
0.762712  -0.34  0.00316543
0.779661  -0.34  0.00293572
0.79661  -0.34  0.00270521
0.813559  -0.34  0
0.830508  -0.34  0
0.847458  -0.34  0
0.864407  -0.34  0
0.881356  -0.34  0
0.898305  -0.34  0
0.915254  -0.34  0
0.932203  -0.34  0
0.949153  -0.34  0
0.966102  -0.34  0
0.983051  -0.34  0
1  -0.34  0

0.0169492  -0.29  0
0.0338983  -0.29  0
0.0508475  -0.29  0
0.0677966  -0.29  0
0.0847458  -0.29  0
0.101695  -0.29  0
0.118644  -0.29  0
0.135593  -0.29  0
0.152542  -0.29  0
0.169492  -0.29  0
0.186441  -0.29  0
0.20339  -0.29  0
0.220339  -0.29  0
0.237288  -0.29  0
0.254237  -0.29  0
0.271186  -0.29  0
0.288136  -0.29  0
0.305085  -0.29  0
0.322034  -0.29  0
0.338983  -0.29  0
0.355932  -0.29  0
0.372881  -0.29  0
0.389831  -0.29  0
0.40678  -0.29  0.00793103
0.423729  -0.29  0.00774102
0.440678  -0.29  0.00753575
0.457627  -0.29  0.0073471
0.474576  -0.29  0.00710431
0.491525  -0.29  0.0068849
0.508475  -0.29  0.00670395
0.525424  -0.29  0.0066078
0.542373  -0.29  0.00636116
0.559322  -0.29  0.00613671
0.576271  -0.29  0.00591149
0.59322  -0.29  0.00568497
0.610169  -0.29  0.00577858
0.627119  -0.29  0.00554524
0.644068  -0.29  0.00530903
0.661017  -0.29  0.00507045
0.677966  -0.29  0.00482966
0.694915  -0.29  0.00458578
0.711864  -0.29  0.00433916
0.728814  -0.29  0.00408895
0.745763  -0.29  0.00383717
0.762712  -0.29  0.00358307
0.779661  -0.29  0.00332638
0.79661  -0.29  0.00306817
0.813559  -0.29  0
0.830508  -0.29  0
0.847458  -0.29  0
0.864407  -0.29  0
0.881356  -0.29  0
0.898305  -0.29  0
0.915254  -0.29  0
0.932203  -0.29  0
0.949153  -0.29  0
0.966102  -0.29  0
0.983051  -0.29  0
1  -0.29  0

0.0169492  -0.24  0
0.0338983  -0.24  0
0.0508475  -0.24  0
0.0677966  -0.24  0
0.0847458  -0.24  0
0.101695  -0.24  0
0.118644  -0.24  0
0.135593  -0.24  0
0.152542  -0.24  0
0.169492  -0.24  0
0.186441  -0.24  0
0.20339  -0.24  0
0.220339  -0.24  0
0.237288  -0.24  0
0.254237  -0.24  0
0.271186  -0.24  0
0.288136  -0.24  0
0.305085  -0.24  0
0.322034  -0.24  0
0.338983  -0.24  0
0.355932  -0.24  0
0.372881  -0.24  0
0.389831  -0.24  0
0.40678  -0.24  0.0082956
0.423729  -0.24  0.00811432
0.440678  -0.24  0.00791596
0.457627  -0.24  0.00773436
0.474576  -0.24  0.00749463
0.491525  -0.24  0.00727821
0.508475  -0.24  0.00710136
0.525424  -0.24  0.00701368
0.542373  -0.24  0.00676533
0.559322  -0.24  0.00653938
0.576271  -0.24  0.00631147
0.59322  -0.24  0.00608105
0.610169  -0.24  0.0062023
0.627119  -0.24  0.00596258
0.644068  -0.24  0.00571848
0.661017  -0.24  0.00547075
0.677966  -0.24  0.00521967
0.694915  -0.24  0.00496409
0.711864  -0.24  0.00470453
0.728814  -0.24  0.00443982
0.745763  -0.24  0.00417265
0.762712  -0.24  0.00390199
0.779661  -0.24  0.00362756
0.79661  -0.24  0.00335054
0.813559  -0.24  0
0.830508  -0.24  0
0.847458  -0.24  0
0.864407  -0.24  0
0.881356  -0.24  0
0.898305  -0.24  0
0.915254  -0.24  0
0.932203  -0.24  0
0.949153  -0.24  0
0.966102  -0.24  0
0.983051  -0.24  0
1  -0.24  0

0.0169492  -0.19  0
0.0338983  -0.19  0
0.0508475  -0.19  0
0.0677966  -0.19  0
0.0847458  -0.19  0
0.101695  -0.19  0
0.118644  -0.19  0
0.135593  -0.19  0
0.152542  -0.19  0
0.169492  -0.19  0
0.186441  -0.19  0
0.20339  -0.19  0
0.220339  -0.19  0
0.237288  -0.19  0
0.254237  -0.19  0
0.271186  -0.19  0
0.288136  -0.19  0
0.305085  -0.19  0
0.322034  -0.19  0
0.338983  -0.19  0
0.355932  -0.19  0
0.372881  -0.19  0
0.389831  -0.19  0
0.40678  -0.19  0.00822247
0.423729  -0.19  0.00806811
0.440678  -0.19  0.00789536
0.457627  -0.19  0.00773859
0.474576  -0.19  0.00752214
0.491525  -0.19  0.00732723
0.508475  -0.19  0.0071707
0.525424  -0.19  0.0071034
0.542373  -0.19  0.0068721
0.559322  -0.19  0.00666188
0.576271  -0.19  0.00644809
0.59322  -0.19  0.00623013
0.610169  -0.19  0.00638752
0.627119  -0.19  0.00615718
0.644068  -0.19  0.00592038
0.661017  -0.19  0.00567825
0.677966  -0.19  0.00543123
0.694915  -0.19  0.0051778
0.711864  -0.19  0.00491867
0.728814  -0.19  0.00465226
0.745763  -0.19  0.00438212
0.762712  -0.19  0.00410683
0.779661  -0.19  0.0038261
0.79661  -0.19  0.0035412
0.813559  -0.19  0
0.830508  -0.19  0
0.847458  -0.19  0
0.864407  -0.19  0
0.881356  -0.19  0
0.898305  -0.19  0
0.915254  -0.19  0
0.932203  -0.19  0
0.949153  -0.19  0
0.966102  -0.19  0
0.983051  -0.19  0
1  -0.19  0

0.0169492  -0.14  0
0.0338983  -0.14  0
0.0508475  -0.14  0
0.0677966  -0.14  0
0.0847458  -0.14  0
0.101695  -0.14  0
0.118644  -0.14  0
0.135593  -0.14  0
0.152542  -0.14  0
0.169492  -0.14  0
0.186441  -0.14  0
0.20339  -0.14  0
0.220339  -0.14  0
0.237288  -0.14  0
0.254237  -0.14  0
0.271186  -0.14  0
0.288136  -0.14  0
0.305085  -0.14  0
0.322034  -0.14  0
0.338983  -0.14  0
0.355932  -0.14  0
0.372881  -0.14  0
0.389831  -0.14  0
0.40678  -0.14  0.00755176
0.423729  -0.14  0.00744697
0.440678  -0.14  0.00732358
0.457627  -0.14  0.00721456
0.474576  -0.14  0.00704805
0.491525  -0.14  0.00689928
0.508475  -0.14  0.00678479
0.525424  -0.14  0.00675391
0.542373  -0.14  0.0065655
0.559322  -0.14  0.00639497
0.576271  -0.14  0.0062188
0.59322  -0.14  0.00603638
0.610169  -0.14  0.00624447
0.627119  -0.14  0.00604607
0.644068  -0.14  0.00583839
0.661017  -0.14  0.00562311
0.677966  -0.14  0.0054009
0.694915  -0.14  0.00516964
0.711864  -0.14  0.00493028
0.728814  -0.14  0.00468057
0.745763  -0.14  0.00442537
0.762712  -0.14  0.00416258
0.779661  -0.14  0.00389188
0.79661  -0.14  0.00361459
0.813559  -0.14  0
0.830508  -0.14  0
0.847458  -0.14  0
0.864407  -0.14  0
0.881356  -0.14  0
0.898305  -0.14  0
0.915254  -0.14  0
0.932203  -0.14  0
0.949153  -0.14  0
0.966102  -0.14  0
0.983051  -0.14  0
1  -0.14  0

0.0169492  -0.09  0
0.0338983  -0.09  0
0.0508475  -0.09  0
0.0677966  -0.09  0
0.0847458  -0.09  0
0.101695  -0.09  0
0.118644  -0.09  0
0.135593  -0.09  0
0.152542  -0.09  0
0.169492  -0.09  0
0.186441  -0.09  0
0.20339  -0.09  0
0.220339  -0.09  0
0.237288  -0.09  0
0.254237  -0.09  0
0.271186  -0.09  0
0.288136  -0.09  0
0.305085  -0.09  0
0.322034  -0.09  0
0.338983  -0.09  0
0.355932  -0.09  0
0.372881  -0.09  0
0.389831  -0.09  0
0.40678  -0.09  0.00595288
0.423729  -0.09  0.00592235
0.440678  -0.09  0.00587589
0.457627  -0.09  0.00584225
0.474576  -0.09  0.00576049
0.491525  -0.09  0.00569049
0.508475  -0.09  0.00564697
0.525424  -0.09  0.00567319
0.542373  -0.09  0.0055656
0.559322  -0.09  0.00547054
0.576271  -0.09  0.00536805
0.59322  -0.09  0.00525741
0.610169  -0.09  0.00554261
0.627119  -0.09  0.00541321
0.644068  -0.09  0.00527095
0.661017  -0.09  0.00511846
0.677966  -0.09  0.0049568
0.694915  -0.09  0.00478253
0.711864  -0.09  0.00459698
0.728814  -0.09  0.00439649
0.745763  -0.09  0.00418827
0.762712  -0.09  0.00396876
0.779661  -0.09  0.00373756
0.79661  -0.09  0.00349582
0.813559  -0.09  0
0.830508  -0.09  0
0.847458  -0.09  0
0.864407  -0.09  0
0.881356  -0.09  0
0.898305  -0.09  0
0.915254  -0.09  0
0.932203  -0.09  0
0.949153  -0.09  0
0.966102  -0.09  0
0.983051  -0.09  0
1  -0.09  0

0.0169492  -0.04  0
0.0338983  -0.04  0
0.0508475  -0.04  0
0.0677966  -0.04  0
0.0847458  -0.04  0
0.101695  -0.04  0
0.118644  -0.04  0
0.135593  -0.04  0
0.152542  -0.04  0
0.169492  -0.04  0
0.186441  -0.04  0
0.20339  -0.04  0
0.220339  -0.04  0
0.237288  -0.04  0
0.254237  -0.04  0
0.271186  -0.04  0
0.288136  -0.04  0
0.305085  -0.04  0
0.322034  -0.04  0
0.338983  -0.04  0
0.355932  -0.04  0
0.372881  -0.04  0
0.389831  -0.04  0
0.40678  -0.04  0.00283406
0.423729  -0.04  0.00286456
0.440678  -0.04  0.00288883
0.457627  -0.04  0.00292801
0.474576  -0.04  0.00294435
0.491525  -0.04  0.00296594
0.508475  -0.04  0.00300212
0.525424  -0.04  0.00308143
0.542373  -0.04  0.00309001
0.559322  -0.04  0.00310593
0.576271  -0.04  0.0031179
0.59322  -0.04  0.00312498
0.610169  -0.04  0.00352259
0.627119  -0.04  0.00352049
0.644068  -0.04  0.00350429
0.661017  -0.04  0.00347933
0.677966  -0.04  0.00344779
0.694915  -0.04  0.00340194
0.711864  -0.04  0.00334412
0.728814  -0.04  0.00326644
0.745763  -0.04  0.00318205
0.762712  -0.04  0.00308298
0.779661  -0.04  0.00296803
0.79661  -0.04  0.00283719
0.813559  -0.04  0
0.830508  -0.04  0
0.847458  -0.04  0
0.864407  -0.04  0
0.881356  -0.04  0
0.898305  -0.04  0
0.915254  -0.04  0
0.932203  -0.04  0
0.949153  -0.04  0
0.966102  -0.04  0
0.983051  -0.04  0
1  -0.04  0

0.0169492  0.01  0
0.0338983  0.01  0
0.0508475  0.01  0
0.0677966  0.01  0
0.0847458  0.01  0
0.101695  0.01  0
0.118644  0.01  0
0.135593  0.01  0
0.152542  0.01  0
0.169492  0.01  0
0.186441  0.01  0
0.20339  0.01  0
0.220339  0.01  0
0.237288  0.01  0
0.254237  0.01  0
0.271186  0.01  0
0.288136  0.01  0
0.305085  0.01  0
0.322034  0.01  0
0.338983  0.01  0
0.355932  0.01  0
0.372881  0.01  0
0.389831  0.01  0
0.40678  0.01  0.00085483
0.423729  0.01  0.000859763
0.440678  0.01  0.000863645
0.457627  0.01  0.000869937
0.474576  0.01  0.000870362
0.491525  0.01  0.000874165
0.508475  0.01  0.000885157
0.525424  0.01  0.000907331
0.542373  0.01  0.000910047
0.559322  0.01  0.000903503
0.576271  0.01  0.000533942
0.59322  0.01  0.00054456
0.610169  0.01  0.000559944
0.627119  0.01  0.000571567
0.644068  0.01  0.000583648
0.661017  0.01  0.000596158
0.677966  0.01  0.000618746
0.694915  0.01  0.000631785
0.711864  0.01  0.000633609
0.728814  0.01  0.00064726
0.745763  0.01  0.000661133
0.762712  0.01  0.000675159
0.779661  0.01  0.000700317
0.79661  0.01  0.000714006
0.813559  0.01  0
0.830508  0.01  0
0.847458  0.01  0
0.864407  0.01  0
0.881356  0.01  0
0.898305  0.01  0
0.915254  0.01  0
0.932203  0.01  0
0.949153  0.01  0
0.966102  0.01  0
0.983051  0.01  0
1  0.01  0

0.0169492  0.06  0
0.0338983  0.06  0
0.0508475  0.06  0
0.0677966  0.06  0
0.0847458  0.06  0
0.101695  0.06  0
0.118644  0.06  0
0.135593  0.06  0
0.152542  0.06  0
0.169492  0.06  0
0.186441  0.06  0
0.20339  0.06  0
0.220339  0.06  0
0.237288  0.06  0
0.254237  0.06  0
0.271186  0.06  0
0.288136  0.06  0
0.305085  0.06  0
0.322034  0.06  0
0.338983  0.06  0
0.355932  0.06  0
0.372881  0.06  0
0.389831  0.06  0
0.40678  0.06  0.00353327
0.423729  0.06  0.00357017
0.440678  0.06  0.00360123
0.457627  0.06  0.00364099
0.474576  0.06  0.00365489
0.491525  0.06  0.00368171
0.508475  0.06  0.00372615
0.525424  0.06  0.00382506
0.542373  0.06  0.00384472
0.559322  0.06  0.00387376
0.576271  0.06  0.00353676
0.59322  0.06  0.00357657
0.610169  0.06  0.00364534
0.627119  0.06  0.00368718
0.644068  0.06  0.00372972
0.661017  0.06  0.00377266
0.677966  0.06  0.003818
0.694915  0.06  0.00386071
0.711864  0.06  0.0038972
0.728814  0.06  0.00393844
0.745763  0.06  0.00397821
0.762712  0.06  0.00401597
0.779661  0.06  0.00405391
0.79661  0.06  0.00408491
0.813559  0.06  0
0.830508  0.06  0
0.847458  0.06  0
0.864407  0.06  0
0.881356  0.06  0
0.898305  0.06  0
0.915254  0.06  0
0.932203  0.06  0
0.949153  0.06  0
0.966102  0.06  0
0.983051  0.06  0
1  0.06  0

0.0169492  0.11  0
0.0338983  0.11  0
0.0508475  0.11  0
0.0677966  0.11  0
0.0847458  0.11  0
0.101695  0.11  0
0.118644  0.11  0
0.135593  0.11  0
0.152542  0.11  0
0.169492  0.11  0
0.186441  0.11  0
0.20339  0.11  0
0.220339  0.11  0
0.237288  0.11  0
0.254237  0.11  0
0.271186  0.11  0
0.288136  0.11  0
0.305085  0.11  0
0.322034  0.11  0
0.338983  0.11  0
0.355932  0.11  0
0.372881  0.11  0
0.389831  0.11  0
0.40678  0.11  0.00509616
0.423729  0.11  0.00517962
0.440678  0.11  0.00525248
0.457627  0.11  0.00533601
0.474576  0.11  0.00537958
0.491525  0.11  0.00544011
0.508475  0.11  0.00552318
0.525424  0.11  0.00568457
0.542373  0.11  0.00572895
0.559322  0.11  0.00579036
0.576271  0.11  0.00549222
0.59322  0.11  0.00556023
0.610169  0.11  0.00567173
0.627119  0.11  0.00573983
0.644068  0.11  0.00580748
0.661017  0.11  0.00587425
0.677966  0.11  0.00594091
0.694915  0.11  0.00600436
0.711864  0.11  0.00606207
0.728814  0.11  0.00612009
0.745763  0.11  0.00617433
0.762712  0.11  0.00622399
0.779661  0.11  0.006269
0.79661  0.11  0.0063054
0.813559  0.11  0
0.830508  0.11  0
0.847458  0.11  0
0.864407  0.11  0
0.881356  0.11  0
0.898305  0.11  0
0.915254  0.11  0
0.932203  0.11  0
0.949153  0.11  0
0.966102  0.11  0
0.983051  0.11  0
1  0.11  0

0.0169492  0.16  0
0.0338983  0.16  0
0.0508475  0.16  0
0.0677966  0.16  0
0.0847458  0.16  0
0.101695  0.16  0
0.118644  0.16  0
0.135593  0.16  0
0.152542  0.16  0
0.169492  0.16  0
0.186441  0.16  0
0.20339  0.16  0
0.220339  0.16  0
0.237288  0.16  0
0.254237  0.16  0
0.271186  0.16  0
0.288136  0.16  0
0.305085  0.16  0
0.322034  0.16  0
0.338983  0.16  0
0.355932  0.16  0
0.372881  0.16  0
0.389831  0.16  0
0.40678  0.16  0.00583559
0.423729  0.16  0.00595361
0.440678  0.16  0.00605876
0.457627  0.16  0.0061755
0.474576  0.16  0.00624518
0.491525  0.16  0.00633363
0.508475  0.16  0.00644912
0.525424  0.16  0.00665412
0.542373  0.16  0.00672102
0.559322  0.16  0.00680849
0.576271  0.16  0.00654994
0.59322  0.16  0.00664136
0.610169  0.16  0.00678396
0.627119  0.16  0.00687385
0.644068  0.16  0.00696234
0.661017  0.16  0.00704887
0.677966  0.16  0.0071337
0.694915  0.16  0.00721446
0.711864  0.16  0.00728909
0.728814  0.16  0.0073614
0.745763  0.16  0.00742822
0.762712  0.16  0.00748856
0.779661  0.16  0.00754131
0.79661  0.16  0.00758383
0.813559  0.16  0
0.830508  0.16  0
0.847458  0.16  0
0.864407  0.16  0
0.881356  0.16  0
0.898305  0.16  0
0.915254  0.16  0
0.932203  0.16  0
0.949153  0.16  0
0.966102  0.16  0
0.983051  0.16  0
1  0.16  0

0.0169492  0.21  0
0.0338983  0.21  0
0.0508475  0.21  0
0.0677966  0.21  0
0.0847458  0.21  0
0.101695  0.21  0
0.118644  0.21  0
0.135593  0.21  0
0.152542  0.21  0
0.169492  0.21  0
0.186441  0.21  0
0.20339  0.21  0
0.220339  0.21  0
0.237288  0.21  0
0.254237  0.21  0
0.271186  0.21  0
0.288136  0.21  0
0.305085  0.21  0
0.322034  0.21  0
0.338983  0.21  0
0.355932  0.21  0
0.372881  0.21  0
0.389831  0.21  0
0.40678  0.21  0.00606849
0.423729  0.21  0.00620626
0.440678  0.21  0.00633041
0.457627  0.21  0.00646643
0.474576  0.21  0.00655285
0.491525  0.21  0.00665857
0.508475  0.21  0.00679392
0.525424  0.21  0.00702266
0.542373  0.21  0.0071044
0.559322  0.21  0.00720812
0.576271  0.21  0.00698572
0.59322  0.21  0.00709174
0.610169  0.21  0.00725203
0.627119  0.21  0.00735556
0.644068  0.21  0.0074571
0.661017  0.21  0.00755604
0.677966  0.21  0.00765233
0.694915  0.21  0.00774404
0.711864  0.21  0.00782937
0.728814  0.21  0.00791084
0.745763  0.21  0.00798582
0.762712  0.21  0.00805324
0.779661  0.21  0.00811142
0.79661  0.21  0.00815845
0.813559  0.21  0
0.830508  0.21  0
0.847458  0.21  0
0.864407  0.21  0
0.881356  0.21  0
0.898305  0.21  0
0.915254  0.21  0
0.932203  0.21  0
0.949153  0.21  0
0.966102  0.21  0
0.983051  0.21  0
1  0.21  0

0.0169492  0.26  0
0.0338983  0.26  0
0.0508475  0.26  0
0.0677966  0.26  0
0.0847458  0.26  0
0.101695  0.26  0
0.118644  0.26  0
0.135593  0.26  0
0.152542  0.26  0
0.169492  0.26  0
0.186441  0.26  0
0.20339  0.26  0
0.220339  0.26  0
0.237288  0.26  0
0.254237  0.26  0
0.271186  0.26  0
0.288136  0.26  0
0.305085  0.26  0
0.322034  0.26  0
0.338983  0.26  0
0.355932  0.26  0
0.372881  0.26  0
0.389831  0.26  0
0.40678  0.26  0.00594969
0.423729  0.26  0.00609487
0.440678  0.26  0.00622663
0.457627  0.26  0.00637001
0.474576  0.26  0.00646439
0.491525  0.26  0.00657762
0.508475  0.26  0.00672115
0.525424  0.26  0.00695668
0.542373  0.26  0.00704559
0.559322  0.26  0.00715639
0.576271  0.26  0.00696705
0.59322  0.26  0.00707913
0.610169  0.26  0.00724516
0.627119  0.26  0.00735427
0.644068  0.26  0.00746111
0.661017  0.26  0.00756505
0.677966  0.26  0.00766587
0.694915  0.26  0.00776192
0.711864  0.26  0.00785166
0.728814  0.26  0.00793673
0.745763  0.26  0.00801492
0.762712  0.26  0.00808514
0.779661  0.26  0.00814544
0.79661  0.26  0.0081944
0.813559  0.26  0
0.830508  0.26  0
0.847458  0.26  0
0.864407  0.26  0
0.881356  0.26  0
0.898305  0.26  0
0.915254  0.26  0
0.932203  0.26  0
0.949153  0.26  0
0.966102  0.26  0
0.983051  0.26  0
1  0.26  0

0.0169492  0.31  0
0.0338983  0.31  0
0.0508475  0.31  0
0.0677966  0.31  0
0.0847458  0.31  0
0.101695  0.31  0
0.118644  0.31  0
0.135593  0.31  0
0.152542  0.31  0
0.169492  0.31  0
0.186441  0.31  0
0.20339  0.31  0
0.220339  0.31  0
0.237288  0.31  0
0.254237  0.31  0
0.271186  0.31  0
0.288136  0.31  0
0.305085  0.31  0
0.322034  0.31  0
0.338983  0.31  0
0.355932  0.31  0
0.372881  0.31  0
0.389831  0.31  0
0.40678  0.31  0.00555727
0.423729  0.31  0.00569971
0.440678  0.31  0.00582961
0.457627  0.31  0.0059704
0.474576  0.31  0.0060652
0.491525  0.31  0.00617759
0.508475  0.31  0.00631924
0.525424  0.31  0.0065472
0.542373  0.31  0.00663643
0.559322  0.31  0.00674635
0.576271  0.31  0.006588
0.59322  0.31  0.00669852
0.610169  0.31  0.00685999
0.627119  0.31  0.00696744
0.644068  0.31  0.00707257
0.661017  0.31  0.00717477
0.677966  0.31  0.00727372
0.694915  0.31  0.00736804
0.711864  0.31  0.00745638
0.728814  0.31  0.00753981
0.745763  0.31  0.00761647
0.762712  0.31  0.00768529
0.779661  0.31  0.0077443
0.79661  0.31  0.00779239
0.813559  0.31  0
0.830508  0.31  0
0.847458  0.31  0
0.864407  0.31  0
0.881356  0.31  0
0.898305  0.31  0
0.915254  0.31  0
0.932203  0.31  0
0.949153  0.31  0
0.966102  0.31  0
0.983051  0.31  0
1  0.31  0

0.0169492  0.36  0
0.0338983  0.36  0
0.0508475  0.36  0
0.0677966  0.36  0
0.0847458  0.36  0
0.101695  0.36  0
0.118644  0.36  0
0.135593  0.36  0
0.152542  0.36  0
0.169492  0.36  0
0.186441  0.36  0
0.20339  0.36  0
0.220339  0.36  0
0.237288  0.36  0
0.254237  0.36  0
0.271186  0.36  0
0.288136  0.36  0
0.305085  0.36  0
0.322034  0.36  0
0.338983  0.36  0
0.355932  0.36  0
0.372881  0.36  0
0.389831  0.36  0
0.40678  0.36  0.00493397
0.423729  0.36  0.00506502
0.440678  0.36  0.00518495
0.457627  0.36  0.00531458
0.474576  0.36  0.00540327
0.491525  0.36  0.00550757
0.508475  0.36  0.00563854
0.525424  0.36  0.00584645
0.542373  0.36  0.00592994
0.559322  0.36  0.00603198
0.576271  0.36  0.00590341
0.59322  0.36  0.00600562
0.610169  0.36  0.00615345
0.627119  0.36  0.00625276
0.644068  0.36  0.00634987
0.661017  0.36  0.00644424
0.677966  0.36  0.00653552
0.694915  0.36  0.00662256
0.711864  0.36  0.00670423
0.728814  0.36  0.0067812
0.745763  0.36  0.00685191
0.762712  0.36  0.00691542
0.779661  0.36  0.00696983
0.79661  0.36  0.00701433
0.813559  0.36  0
0.830508  0.36  0
0.847458  0.36  0
0.864407  0.36  0
0.881356  0.36  0
0.898305  0.36  0
0.915254  0.36  0
0.932203  0.36  0
0.949153  0.36  0
0.966102  0.36  0
0.983051  0.36  0
1  0.36  0

0.0169492  0.41  0
0.0338983  0.41  0
0.0508475  0.41  0
0.0677966  0.41  0
0.0847458  0.41  0
0.101695  0.41  0
0.118644  0.41  0
0.135593  0.41  0
0.152542  0.41  0
0.169492  0.41  0
0.186441  0.41  0
0.20339  0.41  0
0.220339  0.41  0
0.237288  0.41  0
0.254237  0.41  0
0.271186  0.41  0
0.288136  0.41  0
0.305085  0.41  0
0.322034  0.41  0
0.338983  0.41  0
0.355932  0.41  0
0.372881  0.41  0
0.389831  0.41  0
0.40678  0.41  0.00410493
0.423729  0.41  0.00421694
0.440678  0.41  0.00431972
0.457627  0.41  0.0044306
0.474576  0.41  0.00450734
0.491525  0.41  0.0045971
0.508475  0.41  0.00470949
0.525424  0.41  0.00488614
0.542373  0.41  0.00495844
0.559322  0.41  0.00504627
0.576271  0.41  0.00494696
0.59322  0.41  0.00503474
0.610169  0.41  0.00516072
0.627119  0.41  0.00524597
0.644068  0.41  0.00532932
0.661017  0.41  0.00541029
0.677966  0.41  0.00548857
0.694915  0.41  0.00556324
0.711864  0.41  0.0056334
0.728814  0.41  0.00569942
0.745763  0.41  0.00576009
0.762712  0.41  0.0058146
0.779661  0.41  0.00586129
0.79661  0.41  0.0058996
0.813559  0.41  0
0.830508  0.41  0
0.847458  0.41  0
0.864407  0.41  0
0.881356  0.41  0
0.898305  0.41  0
0.915254  0.41  0
0.932203  0.41  0
0.949153  0.41  0
0.966102  0.41  0
0.983051  0.41  0
1  0.41  0

0.0169492  0.46  0
0.0338983  0.46  0
0.0508475  0.46  0
0.0677966  0.46  0
0.0847458  0.46  0
0.101695  0.46  0
0.118644  0.46  0
0.135593  0.46  0
0.152542  0.46  0
0.169492  0.46  0
0.186441  0.46  0
0.20339  0.46  0
0.220339  0.46  0
0.237288  0.46  0
0.254237  0.46  0
0.271186  0.46  0
0.288136  0.46  0
0.305085  0.46  0
0.322034  0.46  0
0.338983  0.46  0
0.355932  0.46  0
0.372881  0.46  0
0.389831  0.46  0
0.40678  0.46  0.00308585
0.423729  0.46  0.00317184
0.440678  0.46  0.00325092
0.457627  0.46  0.00333611
0.474576  0.46  0.0033956
0.491525  0.46  0.00346488
0.508475  0.46  0.00355147
0.525424  0.46  0.00368651
0.542373  0.46  0.0037426
0.559322  0.46  0.00381044
0.576271  0.46  0.00374032
0.59322  0.46  0.003808
0.610169  0.46  0.00390455
0.627119  0.46  0.00397027
0.644068  0.46  0.00403451
0.661017  0.46  0.00409692
0.677966  0.46  0.00415722
0.694915  0.46  0.00421476
0.711864  0.46  0.00426888
0.728814  0.46  0.00431977
0.745763  0.46  0.00436653
0.762712  0.46  0.00440857
0.779661  0.46  0.00444459
0.79661  0.46  0.00447421
0.813559  0.46  0
0.830508  0.46  0
0.847458  0.46  0
0.864407  0.46  0
0.881356  0.46  0
0.898305  0.46  0
0.915254  0.46  0
0.932203  0.46  0
0.949153  0.46  0
0.966102  0.46  0
0.983051  0.46  0
1  0.46  0

0.0169492  0.51  0
0.0338983  0.51  0
0.0508475  0.51  0
0.0677966  0.51  0
0.0847458  0.51  0
0.101695  0.51  0
0.118644  0.51  0
0.135593  0.51  0
0.152542  0.51  0
0.169492  0.51  0
0.186441  0.51  0
0.20339  0.51  0
0.220339  0.51  0
0.237288  0.51  0
0.254237  0.51  0
0.271186  0.51  0
0.288136  0.51  0
0.305085  0.51  0
0.322034  0.51  0
0.338983  0.51  0
0.355932  0.51  0
0.372881  0.51  0
0.389831  0.51  0
0.40678  0.51  0.001887
0.423729  0.51  0.00194048
0.440678  0.51  0.00198975
0.457627  0.51  0.00204277
0.474576  0.51  0.00208005
0.491525  0.51  0.00212333
0.508475  0.51  0.00217733
0.525424  0.51  0.00226106
0.542373  0.51  0.00229624
0.559322  0.51  0.00233864
0.576271  0.51  0.00229801
0.59322  0.51  0.00234026
0.610169  0.51  0.00240025
0.627119  0.51  0.00244127
0.644068  0.51  0.00248136
0.661017  0.51  0.00252031
0.677966  0.51  0.00255794
0.694915  0.51  0.00259385
0.711864  0.51  0.00262766
0.728814  0.51  0.00265943
0.745763  0.51  0.00268863
0.762712  0.51  0.00271489
0.779661  0.51  0.0027374
0.79661  0.51  0.00275594
0.813559  0.51  0
0.830508  0.51  0
0.847458  0.51  0
0.864407  0.51  0
0.881356  0.51  0
0.898305  0.51  0
0.915254  0.51  0
0.932203  0.51  0
0.949153  0.51  0
0.966102  0.51  0
0.983051  0.51  0
1  0.51  0

0.0169492  0.56  0
0.0338983  0.56  0
0.0508475  0.56  0
0.0677966  0.56  0
0.0847458  0.56  0
0.101695  0.56  0
0.118644  0.56  0
0.135593  0.56  0
0.152542  0.56  0
0.169492  0.56  0
0.186441  0.56  0
0.20339  0.56  0
0.220339  0.56  0
0.237288  0.56  0
0.254237  0.56  0
0.271186  0.56  0
0.288136  0.56  0
0.305085  0.56  0
0.322034  0.56  0
0.338983  0.56  0
0.355932  0.56  0
0.372881  0.56  0
0.389831  0.56  0
0.40678  0.56  0.000515384
0.423729  0.56  0.000530197
0.440678  0.56  0.000543861
0.457627  0.56  0.000558552
0.474576  0.56  0.000568942
0.491525  0.56  0.000580972
0.508475  0.56  0.000595966
0.525424  0.56  0.000619098
0.542373  0.56  0.000628909
0.559322  0.56  0.0006407
0.576271  0.56  0.000630112
0.59322  0.56  0.000641851
0.610169  0.56  0.000658453
0.627119  0.56  0.000669849
0.644068  0.56  0.000680989
0.661017  0.56  0.000691811
0.677966  0.56  0.000702263
0.694915  0.56  0.000712241
0.711864  0.56  0.000721641
0.728814  0.56  0.000730469
0.745763  0.56  0.000738586
0.762712  0.56  0.000745888
0.779661  0.56  0.00075215
0.79661  0.56  0.000757319
0.813559  0.56  0
0.830508  0.56  0
0.847458  0.56  0
0.864407  0.56  0
0.881356  0.56  0
0.898305  0.56  0
0.915254  0.56  0
0.932203  0.56  0
0.949153  0.56  0
0.966102  0.56  0
0.983051  0.56  0
1  0.56  0

0.0169492  0.61  0
0.0338983  0.61  0
0.0508475  0.61  0
0.0677966  0.61  0
0.0847458  0.61  0
0.101695  0.61  0
0.118644  0.61  0
0.135593  0.61  0
0.152542  0.61  0
0.169492  0.61  0
0.186441  0.61  0
0.20339  0.61  0
0.220339  0.61  0
0.237288  0.61  0
0.254237  0.61  0
0.271186  0.61  0
0.288136  0.61  0
0.305085  0.61  0
0.322034  0.61  0
0.338983  0.61  0
0.355932  0.61  0
0.372881  0.61  0
0.389831  0.61  0
0.40678  0.61  -0.00102405
0.423729  0.61  -0.00105383
0.440678  0.61  -0.00108133
0.457627  0.61  -0.00111088
0.474576  0.61  -0.00113187
0.491525  0.61  -0.00115613
0.508475  0.61  -0.00118633
0.525424  0.61  -0.00123274
0.542373  0.61  -0.00125258
0.559322  0.61  -0.00127637
0.576271  0.61  -0.00125618
0.59322  0.61  -0.00127984
0.610169  0.61  -0.0013132
0.627119  0.61  -0.00133618
0.644068  0.61  -0.00135863
0.661017  0.61  -0.00138045
0.677966  0.61  -0.00140152
0.694915  0.61  -0.00142164
0.711864  0.61  -0.0014406
0.728814  0.61  -0.0014584
0.745763  0.61  -0.00147477
0.762712  0.61  -0.00148951
0.779661  0.61  -0.00150215
0.79661  0.61  -0.00151259
0.813559  0.61  0
0.830508  0.61  0
0.847458  0.61  0
0.864407  0.61  0
0.881356  0.61  0
0.898305  0.61  0
0.915254  0.61  0
0.932203  0.61  0
0.949153  0.61  0
0.966102  0.61  0
0.983051  0.61  0
1  0.61  0

0.0169492  0.66  0
0.0338983  0.66  0
0.0508475  0.66  0
0.0677966  0.66  0
0.0847458  0.66  0
0.101695  0.66  0
0.118644  0.66  0
0.135593  0.66  0
0.152542  0.66  0
0.169492  0.66  0
0.186441  0.66  0
0.20339  0.66  0
0.220339  0.66  0
0.237288  0.66  0
0.254237  0.66  0
0.271186  0.66  0
0.288136  0.66  0
0.305085  0.66  0
0.322034  0.66  0
0.338983  0.66  0
0.355932  0.66  0
0.372881  0.66  0
0.389831  0.66  0
0.40678  0.66  -0.00272773
0.423729  0.66  -0.00280784
0.440678  0.66  -0.00288189
0.457627  0.66  -0.00296141
0.474576  0.66  -0.00301813
0.491525  0.66  -0.00308356
0.508475  0.66  -0.00316496
0.525424  0.66  -0.00328961
0.542373  0.66  -0.00334325
0.559322  0.66  -0.00340744
0.576271  0.66  -0.00335559
0.59322  0.66  -0.0034194
0.610169  0.66  -0.00350912
0.627119  0.66  -0.00357108
0.644068  0.66  -0.00363164
0.661017  0.66  -0.00369048
0.677966  0.66  -0.00374729
0.694915  0.66  -0.00380155
0.711864  0.66  -0.00385273
0.728814  0.66  -0.00390075
0.745763  0.66  -0.00394493
0.762712  0.66  -0.0039847
0.779661  0.66  -0.00401883
0.79661  0.66  -0.00404708
0.813559  0.66  0
0.830508  0.66  0
0.847458  0.66  0
0.864407  0.66  0
0.881356  0.66  0
0.898305  0.66  0
0.915254  0.66  0
0.932203  0.66  0
0.949153  0.66  0
0.966102  0.66  0
0.983051  0.66  0
1  0.66  0

0.0169492  0.71  0
0.0338983  0.71  0
0.0508475  0.71  0
0.0677966  0.71  0
0.0847458  0.71  0
0.101695  0.71  0
0.118644  0.71  0
0.135593  0.71  0
0.152542  0.71  0
0.169492  0.71  0
0.186441  0.71  0
0.20339  0.71  0
0.220339  0.71  0
0.237288  0.71  0
0.254237  0.71  0
0.271186  0.71  0
0.288136  0.71  0
0.305085  0.71  0
0.322034  0.71  0
0.338983  0.71  0
0.355932  0.71  0
0.372881  0.71  0
0.389831  0.71  0
0.40678  0.71  -0.00459301
0.423729  0.71  -0.00472905
0.440678  0.71  -0.0048549
0.457627  0.71  -0.00498999
0.474576  0.71  -0.00508667
0.491525  0.71  -0.00519803
0.508475  0.71  -0.00533648
0.525424  0.71  -0.00554788
0.542373  0.71  -0.00563937
0.559322  0.71  -0.00574866
0.576271  0.71  -0.00566415
0.59322  0.71  -0.00577276
0.610169  0.71  -0.00592509
0.627119  0.71  -0.00603054
0.644068  0.71  -0.00613363
0.661017  0.71  -0.00623377
0.677966  0.71  -0.00633046
0.694915  0.71  -0.00642282
0.711864  0.71  -0.00650997
0.728814  0.71  -0.00659174
0.745763  0.71  -0.00666697
0.762712  0.71  -0.00673472
0.779661  0.71  -0.00679288
0.79661  0.71  -0.00684107
0.813559  0.71  0
0.830508  0.71  0
0.847458  0.71  0
0.864407  0.71  0
0.881356  0.71  0
0.898305  0.71  0
0.915254  0.71  0
0.932203  0.71  0
0.949153  0.71  0
0.966102  0.71  0
0.983051  0.71  0
1  0.71  0

0.0169492  0.76  0
0.0338983  0.76  0
0.0508475  0.76  0
0.0677966  0.76  0
0.0847458  0.76  0
0.101695  0.76  0
0.118644  0.76  0
0.135593  0.76  0
0.152542  0.76  0
0.169492  0.76  0
0.186441  0.76  0
0.20339  0.76  0
0.220339  0.76  0
0.237288  0.76  0
0.254237  0.76  0
0.271186  0.76  0
0.288136  0.76  0
0.305085  0.76  0
0.322034  0.76  0
0.338983  0.76  0
0.355932  0.76  0
0.372881  0.76  0
0.389831  0.76  0
0.40678  0.76  -0.00661787
0.423729  0.76  -0.00681533
0.440678  0.76  -0.00699814
0.457627  0.76  -0.00719429
0.474576  0.76  -0.00733508
0.491525  0.76  -0.00749704
0.508475  0.76  -0.00769828
0.525424  0.76  -0.0080048
0.542373  0.76  -0.0081381
0.559322  0.76  -0.0082971
0.576271  0.76  -0.00817885
0.59322  0.76  -0.0083368
0.610169  0.76  -0.0085579
0.627119  0.76  -0.00871128
0.644068  0.76  -0.00886121
0.661017  0.76  -0.00900686
0.677966  0.76  -0.00914749
0.694915  0.76  -0.00928185
0.711864  0.76  -0.00940866
0.728814  0.76  -0.00952763
0.745763  0.76  -0.00963712
0.762712  0.76  -0.00973573
0.779661  0.76  -0.00982042
0.79661  0.76  -0.00989066
0.813559  0.76  0
0.830508  0.76  0
0.847458  0.76  0
0.864407  0.76  0
0.881356  0.76  0
0.898305  0.76  0
0.915254  0.76  0
0.932203  0.76  0
0.949153  0.76  0
0.966102  0.76  0
0.983051  0.76  0
1  0.76  0

0.0169492  0.81  0
0.0338983  0.81  0
0.0508475  0.81  0
0.0677966  0.81  0
0.0847458  0.81  0
0.101695  0.81  0
0.118644  0.81  0
0.135593  0.81  0
0.152542  0.81  0
0.169492  0.81  0
0.186441  0.81  0
0.20339  0.81  0
0.220339  0.81  0
0.237288  0.81  0
0.254237  0.81  0
0.271186  0.81  0
0.288136  0.81  0
0.305085  0.81  0
0.322034  0.81  0
0.338983  0.81  0
0.355932  0.81  0
0.372881  0.81  0
0.389831  0.81  0
0.40678  0.81  -0.00880077
0.423729  0.81  -0.00906506
0.440678  0.81  -0.0093099
0.457627  0.81  -0.00957251
0.474576  0.81  -0.0097615
0.491525  0.81  -0.00997864
0.508475  0.81  -0.0102483
0.525424  0.81  -0.0106582
0.542373  0.81  -0.0108372
0.559322  0.81  -0.0110505
0.576271  0.81  -0.0108973
0.59322  0.81  -0.0111091
0.610169  0.81  -0.011405
0.627119  0.81  -0.0116107
0.644068  0.81  -0.0118118
0.661017  0.81  -0.0120071
0.677966  0.81  -0.0121956
0.694915  0.81  -0.0123758
0.711864  0.81  -0.012546
0.728814  0.81  -0.0127055
0.745763  0.81  -0.0128524
0.762712  0.81  -0.0129847
0.779661  0.81  -0.0130984
0.79661  0.81  -0.0131928
0.813559  0.81  0
0.830508  0.81  0
0.847458  0.81  0
0.864407  0.81  0
0.881356  0.81  0
0.898305  0.81  0
0.915254  0.81  0
0.932203  0.81  0
0.949153  0.81  0
0.966102  0.81  0
0.983051  0.81  0
1  0.81  0

0.0169492  0.86  0
0.0338983  0.86  0
0.0508475  0.86  0
0.0677966  0.86  0
0.0847458  0.86  0
0.101695  0.86  0
0.118644  0.86  0
0.135593  0.86  0
0.152542  0.86  0
0.169492  0.86  0
0.186441  0.86  0
0.20339  0.86  0
0.220339  0.86  0
0.237288  0.86  0
0.254237  0.86  0
0.271186  0.86  0
0.288136  0.86  0
0.305085  0.86  0
0.322034  0.86  0
0.338983  0.86  0
0.355932  0.86  0
0.372881  0.86  0
0.389831  0.86  0
0.40678  0.86  -0.0111405
0.423729  0.86  -0.011477
0.440678  0.86  -0.0117888
0.457627  0.86  -0.0121233
0.474576  0.86  -0.0123645
0.491525  0.86  -0.0126413
0.508475  0.86  -0.012985
0.525424  0.86  -0.0135065
0.542373  0.86  -0.013735
0.559322  0.86  -0.014007
0.576271  0.86  -0.0138178
0.59322  0.86  -0.0140878
0.610169  0.86  -0.0144646
0.627119  0.86  -0.0147268
0.644068  0.86  -0.0149832
0.661017  0.86  -0.0152323
0.677966  0.86  -0.0154727
0.694915  0.86  -0.0157026
0.711864  0.86  -0.0159196
0.728814  0.86  -0.0161231
0.745763  0.86  -0.0163105
0.762712  0.86  -0.0164794
0.779661  0.86  -0.0166245
0.79661  0.86  -0.0167451
0.813559  0.86  0
0.830508  0.86  0
0.847458  0.86  0
0.864407  0.86  0
0.881356  0.86  0
0.898305  0.86  0
0.915254  0.86  0
0.932203  0.86  0
0.949153  0.86  0
0.966102  0.86  0
0.983051  0.86  0
1  0.86  0

0.0169492  0.91  0
0.0338983  0.91  0
0.0508475  0.91  0
0.0677966  0.91  0
0.0847458  0.91  0
0.101695  0.91  0
0.118644  0.91  0
0.135593  0.91  0
0.152542  0.91  0
0.169492  0.91  0
0.186441  0.91  0
0.20339  0.91  0
0.220339  0.91  0
0.237288  0.91  0
0.254237  0.91  0
0.271186  0.91  0
0.288136  0.91  0
0.305085  0.91  0
0.322034  0.91  0
0.338983  0.91  0
0.355932  0.91  0
0.372881  0.91  0
0.389831  0.91  0
0.40678  0.91  -0.0136361
0.423729  0.91  -0.01405
0.440678  0.91  -0.0144339
0.457627  0.91  -0.0148454
0.474576  0.91  -0.0151428
0.491525  0.91  -0.0154839
0.508475  0.91  -0.0159072
0.525424  0.91  -0.0165482
0.542373  0.91  -0.0168301
0.559322  0.91  -0.0171653
0.576271  0.91  -0.0169387
0.59322  0.91  -0.0172714
0.610169  0.91  -0.0177349
0.627119  0.91  -0.018058
0.644068  0.91  -0.0183739
0.661017  0.91  -0.0186808
0.677966  0.91  -0.0189771
0.694915  0.91  -0.0192602
0.711864  0.91  -0.0195277
0.728814  0.91  -0.0197786
0.745763  0.91  -0.0200096
0.762712  0.91  -0.0202178
0.779661  0.91  -0.0203967
0.79661  0.91  -0.0205455
0.813559  0.91  0
0.830508  0.91  0
0.847458  0.91  0
0.864407  0.91  0
0.881356  0.91  0
0.898305  0.91  0
0.915254  0.91  0
0.932203  0.91  0
0.949153  0.91  0
0.966102  0.91  0
0.983051  0.91  0
1  0.91  0

0.0169492  0.96  0
0.0338983  0.96  0
0.0508475  0.96  0
0.0677966  0.96  0
0.0847458  0.96  0
0.101695  0.96  0
0.118644  0.96  0
0.135593  0.96  0
0.152542  0.96  0
0.169492  0.96  0
0.186441  0.96  0
0.20339  0.96  0
0.220339  0.96  0
0.237288  0.96  0
0.254237  0.96  0
0.271186  0.96  0
0.288136  0.96  0
0.305085  0.96  0
0.322034  0.96  0
0.338983  0.96  0
0.355932  0.96  0
0.372881  0.96  0
0.389831  0.96  0
0.40678  0.96  -0.0162867
0.423729  0.96  -0.0167834
0.440678  0.96  -0.0172442
0.457627  0.96  -0.017738
0.474576  0.96  -0.0180955
0.491525  0.96  -0.0185053
0.508475  0.96  -0.0190136
0.525424  0.96  -0.0197823
0.542373  0.96  -0.0201213
0.559322  0.96  -0.0205241
0.576271  0.96  -0.0202589
0.59322  0.96  -0.0206586
0.610169  0.96  -0.0212147
0.627119  0.96  -0.0216029
0.644068  0.96  -0.0219824
0.661017  0.96  -0.0223512
0.677966  0.96  -0.0227072
0.694915  0.96  -0.0230474
0.711864  0.96  -0.023369
0.728814  0.96  -0.0236705
0.745763  0.96  -0.0239481
0.762712  0.96  -0.0241984
0.779661  0.96  -0.0244136
0.79661  0.96  -0.0245926
0.813559  0.96  0
0.830508  0.96  0
0.847458  0.96  0
0.864407  0.96  0
0.881356  0.96  0
0.898305  0.96  0
0.915254  0.96  0
0.932203  0.96  0
0.949153  0.96  0
0.966102  0.96  0
0.983051  0.96  0
1  0.96  0



==> fig/imean1020.txt <==
25.4866 1.8 -0.61757
25.4364 2.76773 -1.33556
25.3863 5.82757 -3.62837
25.3361 5.81445 -3.6424
25.2862 4.40104 -2.7968
25.236 5.74101 -3.64581
25.186 5.74614 -3.64904
25.1357 5.75128 -3.65227
25.0857 5.75636 -3.65546
25.0357 5.86414 -3.65092
24.9854 5.76645 -3.66181
24.9354 3.40437 -1.89969
24.8853 1.84862 -0.643698
24.8353 1.35025 -0.355728
24.7852 1.11569 -0.247373
24.7349 1.04674 -0.222001
24.6849 1.09962 -0.23988
24.6348 1.05849 -0.22658
24.5847 0.897543 -0.167092
24.5347 0.887989 -0.163402
24.4846 0.811115 -0.136182
24.4343 0.832879 -0.143469
24.3843 0.833108 -0.143417
24.3343 0.875559 -0.158278
24.284 0.818078 -0.134523
24.234 0.925652 -0.172111
24.184 1.12069 -0.251871
24.1338 1.3755 -0.37083
24.0836 1.82905 -0.621767
24.0336 2.24078 -0.903022
23.9835 3.82074 -2.22671
23.9334 5.86444 -3.72328
23.8833 5.86871 -3.72595
23.8332 5.87293 -3.72859
23.7831 5.98166 -3.72323
23.7331 3.45926 -1.92314
23.6828 2.99407 -1.49658
23.6328 5.88942 -3.7389
23.5827 2.0652 -0.773608
23.5325 3.20224 -1.66695
23.4824 2.66966 -1.21906
23.4324 1.85635 -0.633939
23.3823 0.977195 -0.189136
23.3321 0.986675 -0.192675
23.2822 0.972176 -0.186916
23.232 1.87395 -0.644061
23.182 5.96151 -3.84152
23.1317 1.15401 -0.257494
23.0817 0.866083 -0.151713
23.0316 0.950534 -0.178034
22.9815 1.84078 -0.628526
22.9314 2.63394 -1.1788
22.8814 1.43667 -0.390121
22.8312 0.929046 -0.169595
22.7811 0.893514 -0.160808
22.7311 1.12055 -0.24632
22.6809 2.17507 -0.835984
22.6307 5.9608 -3.78336
22.5807 3.34113 -1.79007
22.5306 6.07265 -3.77887
22.4805 1.09135 -0.228393
22.4304 1.18098 -0.272502
22.3804 5.9024 -3.77089
22.3302 0.898647 -0.157644
22.2802 0.779566 -0.121502
22.23 0.847583 -0.140025
22.1798 0.863349 -0.148967
22.1298 1.95648 -0.692216
22.0798 5.99098 -3.802
22.0297 1.82649 -0.612304
21.9795 2.85133 -1.36342
21.9293 2.48545 -1.06546
21.8793 6.1064 -3.79929
21.8291 6.00227 -3.80892
21.7791 2.75393 -1.28619
21.7291 1.37488 -0.352999
21.679 3.38645 -1.82296
21.6288 0.819574 -0.130049
21.5787 1.12366 -0.239836
21.5285 0.571379 -0.0643569
21.4784 0.629389 -0.0782319
21.4284 1.42227 -0.376685
21.3783 3.66479 -2.05797
21.3282 2.99464 -1.46103
21.2781 1.1286 -0.246151
21.228 1.95861 -0.688728
21.1779 6.0236 -3.82177
21.1278 4.53103 -2.84471
21.0776 1.44595 -0.394945
21.0275 0.920717 -0.167683
20.9776 1.06245 -0.21772
20.9274 0.490754 -0.0469828
20.8773 0.00772425 0
20.8273 0.594228 -0.0692533
20.7771 0.889777 -0.152409
20.727 1.1001 -0.233103
20.677 5.35457 -3.51315
20.6268 2.25612 -0.895909
20.5767 2.26744 -0.893312
20.5266 0.5843 -0.0667976
20.4766 0.00801982 0
20.4264 3.0633 -1.52232
20.3763 0.74162 -0.10813
20.3262 6.03168 -3.82591
20.2762 0.842472 -0.139753
20.226 0.531056 -0.0549228
20.1759 0.00825291 0
20.1259 0.00829266 0
20.0758 0.00833276 0
20.0256 0.00837325 0
19.9755 2.38021 -0.97054
19.9253 4.14545 -2.50695
19.8753 1.65798 -0.507982
19.8251 5.51761 -3.62487
19.7751 1.15453 -0.251269
19.725 6.0217 -3.8188
19.6748 1.08308 -0.225485
19.6248 0.577831 -0.065108
19.5747 1.08495 -0.226298
19.5246 0.703252 -0.0969771
19.4744 0.00883782 0
19.4244 0.844597 -0.136893
19.3743 1.79923 -0.580966
19.3242 3.87529 -2.26978
19.2741 1.60396 -0.476431
19.224 2.05394 -0.745599
19.1739 0.542936 -0.0573634
19.1237 0.00915381 0
19.0737 0.790142 -0.122851
19.0236 4.92671 -3.20413
18.9735 1.14802 -0.24911
18.9234 0.00934194 0
18.8733 0.00938991 0
18.8232 0.00943824 0
18.7731 0.00948694 0
18.723 0.00953603 0
18.6729 1.01469 -0.198718
18.6228 1.12112 -0.238178
18.5727 0.00968559 0
18.5226 0.00973622 0
18.4725 1.1745 -0.261796
18.4224 0.00983869 0
18.3723 1.10223 -0.235261
18.3222 1.9589 -0.693437
18.2721 0.900137 -0.156762
18.222 0.559566 -0.0613127
18.1719 1.38919 -0.361342
18.1219 0.0101559 0
18.0717 0.0102104 0
18.0216 1.82701 -0.606526
17.9715 0.0103204 0
17.9214 0.0103761 0
17.8713 0.0104323 0
17.8212 0.0104889 0
17.7711 0.827698 -0.136556
17.721 0.576653 -0.0655658
17.6709 0.608659 -0.0732628
17.6208 2.7652 -1.30213
17.5707 5.95244 -3.69805
17.5206 0.715028 -0.101923
17.4705 0.0108983 0
17.4204 0.0109588 0
17.3703 1.74421 -0.567561
17.3202 0.652151 -0.0848132
17.2701 0.691812 -0.0957339
17.22 5.89927 -3.66438
17.1699 1.4265 -0.387822
17.1198 4.99634 -3.24525
17.0697 1.37803 -0.368836
17.0196 0.780873 -0.120066
16.9695 3.50902 -1.9587
16.9194 2.22648 -0.894392
16.8693 1.25803 -0.308961
16.8192 1.48065 -0.421411
16.7691 2.59083 -1.16937
16.719 1.87406 -0.65606
16.6689 4.43537 -2.78128
16.6188 3.17468 -1.67703
16.5687 1.64038 -0.512862
16.5186 1.32235 -0.344763
16.4685 2.88512 -1.42666
16.4184 2.08828 -0.809828
16.3683 5.63783 -3.56969
16.3182 3.02414 -1.55603
16.2681 2.04807 -0.783249
16.218 5.7014 -3.53949
16.1679 4.48448 -2.86401
16.1178 2.51434 -1.139
16.0677 5.56906 -3.52555
16.0176 5.55691 -3.51774
15.9676 3.2345 -1.76174
15.9175 4.21655 -2.63802
15.8674 4.60265 -2.96611
15.8173 5.60154 -3.47661
15.7672 5.21311 -3.37391
15.7171 5.5746 -3.45965
15.667 5.46632 -3.45944
15.6169 5.54684 -3.44219
15.5668 5.43869 -3.4417
15.5167 5.42458 -3.43263
15.4666 5.41025 -3.42344
15.4165 5.39573 -3.41411
15.3664 5.381 -3.40466
15.3163 5.36606 -3.39507
15.2662 5.35091 -3.38535
15.2161 5.33556 -3.3755
15.166 5.31999 -3.36551
15.1159 5.30421 -3.35539
15.0658 5.28822 -3.34513
15.0157 5.27202 -3.33474
14.9656 5.2556 -3.32422
14.9155 5.23897 -3.31355
14.8654 5.22212 -3.30275
14.8153 5.20506 -3.29181
14.7652 5.18777 -3.28073
14.7151 5.17027 -3.26951
14.665 5.15255 -3.25815
14.6149 5.13461 -3.24665
14.5648 5.11644 -3.23501
14.5147 5.09806 -3.22323
14.4646 5.07945 -3.21131
14.4145 5.06062 -3.19924
14.3644 5.0417 -3.1872
14.3143 5.02227 -3.17468
14.2642 5.0029 -3.16235
14.2141 4.98303 -3.14954
14.164 3.62873 -2.21368
14.1139 3.11 -1.75627
14.0638 2.61004 -1.32739
14.0137 4.10486 -2.6222
13.9636 1.70263 -0.614536
13.9135 4.15095 -2.70088
13.8634 4.28874 -2.78779
13.8133 4.81705 -3.04336
13.7632 1.31717 -0.383587
13.7131 2.75039 -1.46738
13.663 2.52184 -1.28099
13.6129 4.31835 -2.80968
13.5628 1.27765 -0.366894
13.5127 1.0202 -0.241101
13.4626 0.911627 -0.192677
13.4125 1.33944 -0.408741
13.3624 4.69078 -2.90478
13.3123 1.08657 -0.278808
13.2622 0.675675 -0.110586
13.2121 0.0186049 0
13.162 0.0187397 0
13.1119 0.0188761 0
13.0618 0.0190139 0
13.0117 0.0191533 0
12.9616 0.0192941 0
12.9115 0.465814 -0.0524599
12.8614 0.0195806 0
12.8113 0.0197262 0
12.7612 0.542363 -0.0733601
12.7111 0.0200224 0
12.661 0.0201729 0
12.6109 0.0203252 0
12.5608 0.0204792 0
12.5107 0.020635 0
12.4606 0.0207925 0
12.4105 0.0209519 0
12.3604 0.0211131 0
12.3103 0.0212761 0
12.2602 0.0214411 0
12.2101 0.0216079 0
12.16 0.0217768 0
12.1099 0.0219476 0
12.0598 0.0221204 0
12.0097 0.0222952 0
11.9596 0.0224722 0
11.9095 0.0226512 0
11.8594 0.0228324 0
11.8093 0.0230158 0
11.7592 0.0232014 0
11.7091 0.0233892 0
11.659 0.0235793 0
11.6089 0.0237718 0
11.5588 0.0239666 0
11.5087 0.0241638 0
11.4586 0.0243634 0
11.4085 0.0245656 0
11.3584 0.0247702 0
11.3083 0.0249774 0
11.2582 0.0251872 0
11.2081 0.0253997 0
11.158 0.0256148 0
11.1079 0.0258327 0
11.0578 0.0260534 0
11.0077 0.0262769 0
10.9576 0.0265033 0
10.9075 0.0267327 0
10.8574 0.026965 0
10.8073 0.0272003 0
10.7572 0.0274388 0
10.7071 0.0276803 0
10.657 0.0279251 0
10.6069 0.0281731 0
10.5568 0.0284245 0
10.5067 0.0286792 0
10.4566 0.0289373 0
10.4065 0.029199 0
10.3564 0.0294642 0
10.3063 0.029733 0
10.2562 0.0300055 0
10.2061 0.0302817 0
10.156 0.0305618 0
10.1059 0.0308457 0
10.0558 0.847056 -0.268943
10.0057 0.5772 -0.124483
9.9556 0.249998 -0.0193752
9.9055 1.18725 -0.523382
9.85539 0.375282 -0.0506726
9.8053 0.527865 -0.107712
9.75521 1.27539 -0.617415
9.70509 0.478312 -0.0902893
9.65499 0.916419 -0.339418
9.60489 1.16566 -0.536586
9.55481 0.659634 -0.183087
9.50471 0.802851 -0.271728
9.4546 1.71055 -1.05203
9.40451 0.0352737 0
9.35439 0.545453 -0.130214
9.30429 0.268764 -0.0264966
9.2542 0.036346 0
9.20409 0.0367143 0
9.15399 0.0370881 0
9.1039 0.0374676 0
9.05379 0.0378531 0
9.00371 0.0382443 0
8.95359 0.0386419 0
8.9035 0.0390455 0
8.8534 0.0394554 0
8.80331 0.257994 -0.0269896
8.75319 0.040295 0
8.70309 0.0407248 0
8.65299 0.198747 -0.0136731
8.60289 0.0416052 0
8.55281 0.0420559 0
8.5027 0.0425143 0
8.45261 0.0429799 0
8.40249 0.0434535 0
8.3524 0.0439347 0
8.30229 0.044424 0
8.25221 0.159991 -0.0072885
8.2021 0.0454272 0
8.152 0.0459416 0
8.10189 0.0464648 0
8.05181 0.581213 -0.222466
8.00171 0.275819 -0.0404667
7.95159 0.0480886 0
7.90149 0.617498 -0.267815
7.85141 0.552741 -0.216594
7.80131 0.251956 -0.0337606
7.7512 0.24112 -0.0303176
7.70109 0.472443 -0.164503
7.65111 0.443693 -0.14725
7.601 0.240722 -0.0317152
7.55089 0.181215 -0.0127728
7.50081 0.207565 -0.0206463
7.4507 0.354347 -0.0950874
7.4007 0.243519 -0.0354084
7.3506 0.424154 -0.151992
7.3005 0.369034 -0.11258
7.2504 0.289497 -0.0617514
7.20031 0.408606 -0.150312
7.15019 0.728899 -0.422319
7.1001 0.303264 -0.0752599
7.0501 0.643725 -0.382855
7.00001 0.625018 -0.365312
5.57172 0.18501 -0.0686887
5.5217 0.17733 -0.0641601
5.47168 0.150227 -0.00360158
5.42166 0.159981 -0.0515317
5.37164 0.134584 0.0126314
5.32162 0.1146 0.0139697
5.2716 0.112693 0.0134679
5.22158 0.116919 0.0165589
5.17156 0.124869 0.0222871
5.12154 0.105554 0
5.07154 0.107363 0
5.02152 0.123627 0.0257171
4.9715 0.111123 0
4.92148 0.113076 0
4.87146 0.11508 0
4.82144 0.123737 0.0224037
4.77142 0.121907 0.0121598
4.7214 0.117492 0.0371892
4.67138 0.125752 0.0133407
4.62136 0.13009 0.0211694
4.57134 0.121499 0.0419824
4.52132 0.125418 0.0396138
4.4713 0.118687 0.0458473
4.42128 0.0707094 0.0202358
4.37126 0.0727426 0.0249386
4.32124 0.0717874 0.0269171
4.27124 0.0710429 0.0288035
4.22122 0.0704987 0.030607
4.1712 0.110168 0.0562164
4.12118 0.140905 0.0491195
4.07116 0.151856 0.0378965
4.02114 0.156237 0.0279957
3.97112 0.161549 0.0219492
3.9211 0.164601 0.0200916
3.87108 0.167742 0.0176531
3.82106 0.172975 0
3.77104 0.172694 0.0303661
3.72102 0.18061 0
3.67102 0.184612 0
3.621 0.188745 0
3.57098 0.193015 0
3.52096 0.197426 0
3.47094 0.201986 0
3.42092 0.206699 0
3.37092 0.211572 0
3.3209 0.194677 0.0703861
3.27088 0.199614 0.0765934
3.22086 0.197336 0.0806213
3.17084 0.232827 0
3.12082 0.238619 0
3.0708 0.24154 0.0236558
3.0208 0.24102 0.0623082
2.97077 0.235018 0.0806775
2.92076 0.263971 0
2.87073 0.259919 0.061756
2.82072 0.109764 0.0740353
2.7707 0.112702 0.076121
2.72067 0.115757 0.0782944
2.67068 0.118931 0.0805591
2.62066 0.122233 0.0829247
2.57065 0.159402 0.109176
2.52063 0.324799 0.0548717
2.4706 0.336849 0
2.42058 0.346608 0
2.37059 0.315405 0.130729
2.32056 0.367304 0
2.27054 0.378278 0
2.22053 0.38969 0
2.1705 0.401562 0
2.12049 0.413903 0
2.07046 0.421744 0.0476979
2.02046 0.375824 0.168787
1.97044 0.453936 0
1.92042 0.342141 0.192703
1.87041 0.364954 0.189373
1.82038 0.183833 0.120608
1.77036 0.514822 0
1.72034 0.53143 0
1.67032 0.548584 0
1.6203 0.566266 0
1.57028 0.578615 0.0811511
1.52026 0.603078 0
1.47024 0.6221 0
1.42022 0.641423 0
1.3702 0.54426 0.246953
1.32018 0.680465 0
1.27016 0.699825 0
1.22014 0.71875 0
1.17012 0.736906 0
1.1201 0.75387 0
1.07008 0.769109 0
1.02006 0.781955 0
0.970039 0.791584 0
0.92002 0.796981 0
0.869999 0.752087 0.205831
0.814129 0.71857 0.221842
0.750662 0.652749 0.276643
0.673092 0.607108 0.252011
0.595523 0.506351 0.241806
0.493663 0.361354 0.180959
0.429804 0.237886 0.126347
0.37339 0.0791897 0.0525439
0.3 0.0619758 0.0271036
0.2 0.00355539 0.000779951
0.15 0.000130732 0
0.15 0.000130732 0
0.15 0.000130732 0


==> fig/imean1120.txt <==
25.4866 1.7495 -0.600395
25.4364 2.68984 -1.29828
25.3863 5.66186 -3.5255
25.3361 5.6489 -3.53901
25.2862 4.27625 -2.71797
25.236 5.57717 -3.54211
25.186 5.58192 -3.54509
25.1357 5.58667 -3.54808
25.0857 5.59136 -3.55103
25.0357 5.69568 -3.54636
24.9854 5.60068 -3.55688
24.9354 3.30707 -1.84581
24.8853 1.79585 -0.62548
24.8353 1.31169 -0.345648
24.7852 1.08382 -0.240352
24.7349 1.0168 -0.215695
24.6849 1.06811 -0.233051
24.6348 1.02813 -0.220125
24.5847 0.87179 -0.162326
24.5347 0.862474 -0.158734
24.4846 0.787787 -0.132283
24.4343 0.808885 -0.139355
24.3843 0.809072 -0.139299
24.3343 0.850253 -0.153728
24.284 0.794402 -0.130643
24.234 0.898801 -0.167143
24.184 1.0881 -0.244597
24.1338 1.3354 -0.360103
24.0836 1.77556 -0.603733
24.0336 2.1751 -0.876773
23.9835 3.70824 -2.16159
23.9334 5.69038 -3.61312
23.8833 5.69425 -3.61554
23.8332 5.69807 -3.61793
23.7831 5.80314 -3.61244
23.7331 3.35669 -1.86654
23.6828 2.90522 -1.45252
23.6328 5.71294 -3.62722
23.5827 2.00382 -0.750804
23.5325 3.10672 -1.6176
23.4824 2.58997 -1.18296
23.4324 1.80094 -0.615167
23.3823 0.94808 -0.183527
23.3321 0.957229 -0.186952
23.2822 0.943118 -0.181354
23.232 1.81765 -0.624864
23.182 5.78028 -3.72511
23.1317 1.11931 -0.249795
23.0817 0.840055 -0.147171
23.0316 0.921896 -0.172691
22.9815 1.78503 -0.609645
22.9314 2.55389 -1.14325
22.8814 1.39306 -0.37836
22.8312 0.900875 -0.16447
22.7811 0.86639 -0.155945
22.7311 1.08642 -0.23886
22.6809 2.10847 -0.810582
22.6307 5.77618 -3.66655
22.5807 3.23828 -1.73536
22.5306 5.88377 -3.66166
22.4805 1.05783 -0.221408
22.4304 1.14464 -0.264165
22.3804 5.71808 -3.65352
22.3302 0.870943 -0.152795
22.2802 0.755526 -0.117758
22.23 0.821375 -0.135701
22.1798 0.836611 -0.144365
22.1298 1.89547 -0.670793
22.0798 5.80185 -3.68234
22.0297 1.76936 -0.593294
21.9795 2.76179 -1.32093
21.9293 2.4073 -1.03222
21.8793 5.91209 -3.67872
21.8291 5.81108 -3.68796
21.7791 2.66685 -1.24583
21.7291 1.33147 -0.341915
21.679 3.27885 -1.76545
21.6288 0.793702 -0.125943
21.5787 1.08804 -0.23226
21.5285 0.553351 -0.0623122
21.4784 0.609472 -0.0757446
21.4284 1.37687 -0.364727
21.3783 3.54699 -1.99225
21.3282 2.89831 -1.41436
21.2781 1.09243 -0.238295
21.228 1.89552 -0.666699
21.1779 5.82709 -3.69746
21.1278 4.38375 -2.75274
21.0776 1.39919 -0.382251
21.0275 0.89099 -0.162279
20.9776 1.02804 -0.210689
20.9274 0.474964 -0.0454517
20.8773 0.00772425 0
20.8273 0.574986 -0.0669937
20.7771 0.860779 -0.147441
20.727 1.06412 -0.225503
20.677 5.17708 -3.39719
20.6268 2.18173 -0.866579
20.5767 2.19252 -0.863994
20.5266 0.565169 -0.0645912
20.4766 0.00801982 0
20.4264 2.96131 -1.47198
20.3763 0.717128 -0.104547
20.3262 5.82832 -3.69729
20.2762 0.814505 -0.135109
20.226 0.513491 -0.0530837
20.1759 0.00825291 0
20.1259 0.00829266 0
20.0758 0.00833276 0
20.0256 0.00837325 0
19.9755 2.29964 -0.937898
19.9253 4.00435 -2.42211
19.8753 1.60176 -0.490852
19.8251 5.32827 -3.50095
19.7751 1.11531 -0.242749
19.725 5.81367 -3.68724
19.6748 1.04617 -0.21781
19.6248 0.558237 -0.0628744
19.5747 1.04782 -0.218563
19.5246 0.679244 -0.0936447
19.4744 0.00883782 0
19.4244 0.815576 -0.132173
19.3743 1.73689 -0.560938
19.3242 3.74013 -2.19108
19.2741 1.54821 -0.459948
19.224 1.98227 -0.719728
19.1739 0.524201 -0.0553541
19.1237 0.00915381 0
19.0737 0.762621 -0.118552
19.0236 4.75218 -3.09112
18.9735 1.1077 -0.240365
18.9234 0.00934194 0
18.8733 0.00938991 0
18.8232 0.00943824 0
18.7731 0.00948694 0
18.723 0.00953603 0
18.6729 0.978627 -0.191646
18.6228 1.08114 -0.229681
18.5727 0.00968559 0
18.5226 0.00973622 0
18.4725 1.13232 -0.252396
18.4224 0.00983869 0
18.3723 1.06251 -0.226777
18.3222 1.88781 -0.668392
18.2721 0.867612 -0.151071
18.222 0.539444 -0.0590691
18.1719 1.33855 -0.348191
18.1219 0.0101559 0
18.0717 0.0102104 0
18.0216 1.75981 -0.584302
17.9715 0.615271 -0.0774904
17.9214 0.75808 -0.118487
17.8713 0.525902 -0.0563095
17.8212 0.696771 -0.100016
17.7711 1.10545 -0.243031
17.721 0.852002 -0.146841
17.6709 0.899638 -0.164021
17.6208 3.65496 -2.1039
17.5707 5.72576 -3.55753
17.5206 1.05805 -0.227971
17.4705 0.757921 -0.11935
17.4204 0.781668 -0.127173
17.3703 2.40025 -1.04066
17.3202 0.963685 -0.189728
17.2701 1.02273 -0.214084
17.22 5.6707 -3.52271
17.1699 2.08374 -0.820295
17.1198 5.65354 -3.51187
17.0697 1.85405 -0.652797
17.0196 1.21816 -0.30013
16.9695 4.50592 -2.87148
16.9194 3.04098 -1.5877
16.8693 1.7804 -0.613694
16.8192 2.06269 -0.801876
16.7691 3.49898 -1.99564
16.719 2.63292 -1.25667
16.6689 5.41661 -3.42777
16.6188 4.10976 -2.54262
16.5687 2.34362 -1.02747
16.5186 1.87063 -0.684314
16.4685 3.80803 -2.28767
16.4184 2.7985 -1.38549
16.3683 5.50349 -3.41722
16.3182 3.94967 -2.42357
16.2681 2.831 -1.44006
16.218 5.46873 -3.39533
16.1679 5.43145 -3.44858
16.1178 3.34628 -1.89041
16.0677 5.43232 -3.3724
16.0176 5.41981 -3.36453
15.9676 4.14125 -2.59673
15.9175 5.14244 -3.27783
15.8674 5.38116 -3.34021
15.8173 5.36789 -3.33185
15.7672 5.35443 -3.32338
15.7171 5.34077 -3.31479
15.667 5.32691 -3.30608
15.6169 5.31286 -3.29724
15.5668 5.29861 -3.28828
15.5167 5.28417 -3.27919
15.4666 5.26952 -3.26999
15.4165 5.25468 -3.26065
15.3664 5.23963 -3.25119
15.3163 5.22438 -3.24161
15.2662 5.20892 -3.23189
15.2161 5.19326 -3.22205
15.166 5.1774 -3.21209
15.1159 5.16133 -3.20199
15.0658 5.14505 -3.19176
15.0157 5.12857 -3.1814
14.9656 5.11187 -3.17092
14.9155 5.09497 -3.1603
14.8654 5.07785 -3.14955
14.8153 5.06053 -3.13867
14.7652 5.04299 -3.12765
14.7151 5.02523 -3.11651
14.665 5.00727 -3.10523
14.6149 4.98909 -3.09381
14.5648 4.97069 -3.08226
14.5147 4.95208 -3.07058
14.4646 4.93325 -3.05876
14.4145 4.9142 -3.04681
14.3644 4.89494 -3.03472
14.3143 4.87545 -3.02249
14.2642 4.85575 -3.01013
14.2141 4.83583 -2.99763
14.164 4.46254 -2.8637
14.1139 3.99044 -2.59831
14.0638 3.41842 -2.11493
14.0137 4.75394 -2.94625
13.9636 1.62455 -0.586241
13.9135 3.95789 -2.57548
13.8634 4.08843 -2.65779
13.8133 4.5905 -2.90038
13.7632 1.25618 -0.365658
13.7131 2.62151 -1.39865
13.663 2.40342 -1.22083
13.6129 4.11316 -2.67635
13.5628 1.21775 -0.349502
13.5127 0.972407 -0.229606
13.4626 0.868862 -0.18344
13.4125 1.27597 -0.389174
13.3624 4.46323 -2.76396
13.3123 1.03493 -0.26534
13.2622 0.643818 -0.105178
13.2121 0.0186049 0
13.162 0.0187397 0
13.1119 0.0188761 0
13.0618 0.0190139 0
13.0117 0.0191533 0
12.9616 0.0192941 0
12.9115 0.44363 -0.0497895
12.8614 0.0195806 0
12.8113 0.0197262 0
12.7612 0.516118 -0.069606
12.7111 0.0200224 0
12.661 0.0201729 0
12.6109 0.0203252 0
12.5608 0.0204792 0
12.5107 0.020635 0
12.4606 0.0207925 0
12.4105 0.0209519 0
12.3604 0.0211131 0
12.3103 0.0212761 0
12.2602 0.0214411 0
12.2101 0.0216079 0
12.16 0.0217768 0
12.1099 0.0219476 0
12.0598 0.0221204 0
12.0097 0.0222952 0
11.9596 0.0224722 0
11.9095 0.0226512 0
11.8594 0.0228324 0
11.8093 0.0230158 0
11.7592 0.0232014 0
11.7091 0.0233892 0
11.659 0.0235793 0
11.6089 0.0237718 0
11.5588 0.0239666 0
11.5087 0.0241638 0
11.4586 0.0243634 0
11.4085 0.0245656 0
11.3584 0.0247702 0
11.3083 0.0249774 0
11.2582 0.0251872 0
11.2081 0.0253997 0
11.158 0.0256148 0
11.1079 0.0258327 0
11.0578 0.0260534 0
11.0077 0.0262769 0
10.9576 0.0265033 0
10.9075 0.0267327 0
10.8574 0.026965 0
10.8073 0.0272003 0
10.7572 0.0274388 0
10.7071 0.0276803 0
10.657 0.0279251 0
10.6069 0.0281731 0
10.5568 0.0284245 0
10.5067 0.0286792 0
10.4566 0.0289373 0
10.4065 0.029199 0
10.3564 0.0294642 0
10.3063 0.029733 0
10.2562 0.0300055 0
10.2061 0.0302817 0
10.156 0.0305618 0
10.1059 0.0308457 0
10.0558 0.795698 -0.251726
10.0057 0.5427 -0.116327
9.9556 0.236142 -0.0179737
9.9055 1.11331 -0.489689
9.85539 0.353285 -0.0471763
9.8053 0.495942 -0.100459
9.75521 1.19466 -0.577121
9.70509 0.449373 -0.0840933
9.65499 0.85855 -0.31684
9.60489 1.09098 -0.500952
9.55481 0.618309 -0.170594
9.50471 0.751734 -0.253269
9.4546 1.59781 -0.981453
9.40451 0.0352737 0
9.35439 0.511091 -0.121011
9.30429 0.253012 -0.0244313
9.2542 0.036346 0
9.20409 0.0367143 0
9.15399 0.0370881 0
9.1039 0.0374676 0
9.05379 0.0378531 0
9.00371 0.0382443 0
8.95359 0.0386419 0
8.9035 0.0390455 0
8.8534 0.0394554 0
8.80331 0.242436 -0.0246987
8.75319 0.040295 0
8.70309 0.0407248 0
8.65299 0.187306 -0.0123737
8.60289 0.0416052 0
8.55281 0.0420559 0
8.5027 0.0425143 0
8.45261 0.0429799 0
8.40249 0.0434535 0
8.3524 0.0439347 0
8.30229 0.044424 0
8.25221 0.151235 -0.00641857
8.2021 0.0454272 0
8.152 0.0459416 0
8.10189 0.0464648 0
8.05181 0.539255 -0.20413
8.00171 0.257933 -0.0366089
7.95159 0.0480886 0
7.90149 0.571916 -0.245426
7.85141 0.512119 -0.198173
7.80131 0.235641 -0.0303313
7.7512 0.225695 -0.0271297
7.70109 0.437743 -0.149946
7.65111 0.411298 -0.133969
7.601 0.225191 -0.0282618
7.55089 0.170521 -0.0110856
7.50081 0.194681 -0.0181467
7.4507 0.328913 -0.0858215
7.4007 0.227407 -0.0314486
7.3506 0.392229 -0.137589
7.3005 0.341863 -0.101471
7.2504 0.269153 -0.0551479
7.20031 0.377472 -0.135644
7.15019 0.667086 -0.384343
7.1001 0.281413 -0.0671121
7.0501 0.589331 -0.347572
7.00001 0.5718 -0.331394
5.57172 0.168634 -0.0585006
5.5217 0.161664 -0.0543699
5.47168 0.141531 0.000947632
5.42166 0.146144 -0.0429159
5.37164 0.128707 0.0151388
5.32162 0.112694 0.0142922
5.2716 0.110957 0.0137481
5.22158 0.114894 0.0169643
5.17156 0.121334 0.0235241
5.12154 0.105554 0
5.07154 0.107363 0
5.02152 0.119559 0.0276049
4.9715 0.111123 0
4.92148 0.116686 0.0119495
4.87146 0.120167 0.0163188
4.82144 0.120021 0.0273054
4.77142 0.121487 0.0175343
4.7214 0.101827 0.0309202
4.67138 0.125086 0.0192809
4.62136 0.12691 0.0265107
4.57134 0.108914 0.0431978
4.52132 0.116914 0.0465744
4.4713 0.102734 0.0447184
4.42128 0.0678852 0.0219582
4.37126 0.066891 0.0238052
4.32124 0.0660971 0.0255648
4.27124 0.0654943 0.0272436
4.22122 0.065073 0.0288499
4.1712 0.0824475 0.0436419
4.12118 0.12838 0.0584164
4.07116 0.145143 0.0497883
4.02114 0.151627 0.0386002
3.97112 0.159466 0.0320009
3.9211 0.16234 0.029317
3.87108 0.165291 0.0257804
3.82106 0.171109 0.0168334
3.77104 0.167311 0.0419416
3.72102 0.18061 0
3.67102 0.184612 0
3.621 0.188745 0
3.57098 0.193015 0
3.52096 0.197426 0
3.47094 0.201986 0
3.42092 0.206699 0
3.37092 0.20894 0.0202725
3.3209 0.175767 0.0844948
3.27088 0.17682 0.0868956
3.22086 0.175207 0.0947468
3.17084 0.232827 0
3.12082 0.238619 0
3.0708 0.24275 0.04239
3.0208 0.229361 0.0821981
2.97077 0.216015 0.100699
2.92076 0.261222 0.0346994
2.87073 0.247211 0.0814927
2.82072 0.102596 0.0682598
2.7707 0.105344 0.0701791
2.72067 0.108201 0.0721792
2.67068 0.111168 0.0742633
2.62066 0.114255 0.0764401
2.57065 0.117463 0.0787138
2.52063 0.31382 0.0693774
2.4706 0.336849 0
2.42058 0.346608 0
2.37059 0.279706 0.150814
2.32056 0.367304 0
2.27054 0.378278 0
2.22053 0.38969 0
2.1705 0.401562 0
2.12049 0.413903 0
2.07046 0.415298 0.0695687
2.02046 0.327693 0.190131
1.97044 0.453936 0
1.92042 0.342141 0.192703
1.87041 0.364954 0.189373
1.82038 0.183833 0.120608
1.77036 0.514822 0
1.72034 0.53143 0
1.67032 0.548584 0
1.6203 0.566266 0
1.57028 0.578615 0.0811511
1.52026 0.603078 0
1.47024 0.6221 0
1.42022 0.641423 0
1.3702 0.54426 0.246953
1.32018 0.680465 0
1.27016 0.699825 0
1.22014 0.71875 0
1.17012 0.736906 0
1.1201 0.75387 0
1.07008 0.769109 0
1.02006 0.781955 0
0.970039 0.791584 0
0.92002 0.796981 0
0.869999 0.752087 0.205831
0.814129 0.71857 0.221842
0.750662 0.652749 0.276643
0.673092 0.607108 0.252011
0.595523 0.506351 0.241806
0.493663 0.361354 0.180959
0.429804 0.237886 0.126347
0.37339 0.0791897 0.0525439
0.3 0.0619758 0.0271036
0.2 0.00355539 0.000779951
0.15 0.000130732 0
0.15 0.000130732 0
0.15 0.000130732 0


==> fig/imean12Z.txt <==
25.4866 13.1238 4.31729
25.4364 13.1534 5.87295
25.3863 10.7151 2.61965
25.3361 10.7943 2.73215
25.2862 12.5533 6.12458
25.236 10.996 3.09213
25.186 11.0091 3.09996
25.1357 11.0222 3.10786
25.0857 11.0353 3.11573
25.0357 10.8039 2.67016
24.9854 11.0614 3.13157
24.9354 13.3535 6.5068
24.8853 13.3873 4.45401
24.8353 13.2186 3.38066
24.7852 13.1671 2.8165
24.7349 13.3195 2.5879
24.6849 13.1833 2.78504
24.6348 13.3698 2.61752
24.5847 13.4119 2.14581
24.5347 13.4189 2.1266
24.4846 13.3458 1.95929
24.4343 13.3901 2.00884
24.3843 13.4087 2.01079
24.3343 13.4775 2.10562
24.284 13.2062 2.08558
24.234 13.3539 2.3355
24.184 13.6071 2.77174
24.1338 13.7128 3.40828
24.0836 13.6337 4.4811
24.0336 13.7356 5.27138
23.9835 13.2612 6.70579
23.9334 11.3257 3.30269
23.8833 11.3378 3.31106
23.8332 11.3499 3.31944
23.7831 11.106 2.85908
23.7331 13.7629 6.76038
23.6828 13.7714 6.37581
23.6328 11.3976 3.35318
23.5827 13.8759 4.99233
23.5325 13.6909 6.57381
23.4824 13.8257 6.00729
23.4324 13.8833 4.58788
23.3823 13.7179 2.48463
23.3321 13.747 2.50828
23.2822 13.7468 2.47706
23.232 13.9705 4.63922
23.182 11.6437 3.4983
23.1317 13.7914 2.97812
23.0817 13.9164 2.12459
23.0316 13.8075 2.437
22.9815 14.2316 4.5569
22.9314 13.9476 6.02596
22.8814 13.9938 3.6811
22.8312 13.8502 2.3948
22.7811 14.0542 2.19645
22.7311 14.1164 2.83736
22.6809 14.084 5.29896
22.6307 11.6214 3.52629
22.5807 14.1273 6.88318
22.5306 11.3749 3.06082
22.4805 13.9334 2.8662
22.4304 14.2913 2.98707
22.3804 11.7937 3.83065
22.3302 13.9819 2.34266
22.2802 14.0887 1.95319
22.23 13.953 2.22424
22.1798 14.2228 2.14961
22.1298 14.4228 4.90091
22.0798 11.7321 3.62432
22.0297 14.5195 4.61243
21.9795 14.4913 6.47968
21.9293 14.477 5.93206
21.8793 11.4965 3.17039
21.8291 11.779 3.66952
21.7791 14.6377 6.37653
21.7291 14.2876 3.62145
21.679 14.4242 7.08867
21.6288 14.1122 2.17863
21.5787 14.2607 2.98863
21.5285 14.0836 1.476
21.4784 14.1692 1.61954
21.4284 14.4371 3.74888
21.3783 14.2655 7.26753
21.3282 14.4329 6.7349
21.2781 14.5971 2.92982
21.228 14.6938 4.99548
21.1779 11.8892 3.7884
21.1278 13.8005 7.1432
21.0776 14.8068 3.75574
21.0275 14.6586 2.32651
20.9776 14.6062 2.79189
20.9274 14.1696 1.28838
20.8773 14.8674 1.72533
20.8273 14.3238 1.55083
20.7771 14.4532 2.38615
20.727 14.7246 2.89393
20.677 13.0826 5.99992
20.6268 14.9983 5.66603
20.5767 14.7989 5.71172
20.5266 14.3973 1.53437
20.4766 14.8702 1.5568
20.4264 14.7401 6.97572
20.3763 14.6289 1.92784
20.3262 12.0037 3.94622
20.2762 14.7779 2.17474
20.226 14.4143 1.40778
20.1759 14.7316 1.20097
20.1259 14.7182 1.1571
20.0758 14.9115 1.45814
20.0256 15.088 1.72359
19.9755 14.8601 6.00594
19.9253 14.4294 7.64954
19.8753 15.1508 4.39956
19.8251 13.0016 5.78334
19.7751 14.7952 3.17097
19.725 12.0602 4.05828
19.6748 14.9777 2.91468
19.6248 14.6203 1.54427
19.5747 15.0032 2.92532
19.5246 14.7957 1.86486
19.4744 15.0969 1.53749
19.4244 14.7409 2.33597
19.3743 14.959 4.85956
19.3242 14.767 7.79087
19.2741 15.218 4.33705
19.224 15.0712 5.44502
19.1739 14.6762 1.46783
19.1237 15.3295 1.80389
19.0737 14.9974 2.09965
19.0236 13.8398 7.15346
18.9735 14.9573 3.20998
18.9234 15.3297 1.74739
18.8733 15.0041 1.18792
18.8232 14.9202 1.0271
18.7731 15.0901 1.30683
18.723 15.2981 1.64268
18.6729 15.0962 2.80865
18.6228 14.9852 3.16781
18.5727 15.0313 1.15164
18.5226 15.0926 1.24531
18.4725 15.0751 3.31304
18.4224 15.157 1.33238
18.3723 15.2516 3.04688
18.3222 15.3411 5.32852
18.2721 15.0152 2.54096
18.222 14.8567 1.54234
18.1719 15.1353 3.93863
18.1219 15.1679 1.28885
18.0717 15.2401 1.40444
18.0216 15.2133 5.07769
17.9715 14.9834 1.76036
17.9214 15.1707 2.14661
17.8713 14.8799 1.51801
17.8212 15.1027 1.98828
17.7711 15.1271 3.30135
17.721 15.0568 2.53411
17.6709 15.1226 2.66758
17.6208 14.5078 7.90104
17.5707 11.7356 3.93239
17.5206 15.3389 3.10256
17.4705 15.2083 2.17148
17.4204 15.2416 2.23793
17.3703 15.1741 6.60811
17.3202 15.228 2.8671
17.2701 15.3069 3.02973
17.22 11.6897 3.99154
17.1699 15.4664 5.96052
17.1198 11.6741 4.00813
17.0697 15.1677 5.46048
17.0196 15.3155 3.67079
16.9695 13.5748 7.35661
16.9194 14.9449 7.66046
16.8693 15.3143 5.28541
16.8192 15.2106 5.99187
16.7691 14.5429 7.97791
16.719 15.2767 7.15229
16.6689 11.941 4.74563
16.6188 13.8919 7.79431
16.5687 15.3475 6.63759
16.5186 15.4289 5.55075
16.4685 14.202 7.9987
16.4184 14.8384 7.4166
16.3683 11.5192 4.1269
16.3182 14.0302 7.94236
16.2681 15.0904 7.53409
16.218 11.4797 4.14921
16.1679 11.7502 4.5071
16.1178 14.531 7.99437
16.0677 11.4371 4.17093
16.0176 11.4222 4.17803
15.9676 13.5959 7.69657
15.9175 11.9568 5.2527
15.8674 11.3754 4.1989
15.8173 11.3591 4.20571
15.7672 11.3425 4.21244
15.7171 11.3254 4.21909
15.667 11.308 4.22566
15.6169 11.2902 4.23215
15.5668 11.2721 4.23855
15.5167 11.2535 4.24486
15.4666 11.2346 4.25108
15.4165 11.2153 4.25721
15.3664 11.1956 4.26324
15.3163 11.1756 4.26918
15.2662 11.1551 4.27502
15.2161 11.1342 4.28076
15.166 11.113 4.2864
15.1159 11.0913 4.29193
15.0658 11.0692 4.29735
15.0157 11.0467 4.30267
14.9656 11.0238 4.30787
14.9155 11.0005 4.31296
14.8654 10.9768 4.31793
14.8153 10.9527 4.32279
14.7652 10.9281 4.32752
14.7151 10.9031 4.33213
14.665 10.8777 4.33661
14.6149 10.8518 4.34097
14.5648 10.8255 4.34519
14.5147 10.7987 4.34928
14.4646 10.7716 4.35323
14.4145 10.7439 4.35705
14.3644 10.7159 4.36072
14.3143 10.6873 4.36424
14.2642 10.6584 4.36762
14.2141 10.6289 4.37085
14.164 11.4608 5.87144
14.1139 12.5684 7.33716
14.0638 13.3946 7.99123
14.0137 10.5066 4.38221
13.9636 14.2962 5.40219
13.9135 12.3384 7.21481
13.8634 11.9426 6.7895
13.8133 10.6813 4.86629
13.7632 14.1537 4.32998
13.7131 13.6675 7.53233
13.663 13.9436 7.25452
13.6129 11.5307 6.42832
13.5628 13.9933 4.24829
13.5127 14.0925 3.37923
13.4626 13.9201 3.05829
13.4125 13.9867 4.44631
13.3624 10.0561 4.39988
13.3123 14.0531 3.60112
13.2622 13.952 2.14617
13.2121 14.1369 1.6675
13.162 13.901 1.28671
13.1119 13.7167 0.996303
13.0618 13.6339 0.907975
13.0117 13.5972 0.9148
12.9616 13.531 0.86257
12.9115 13.4188 1.51872
12.8614 13.4638 0.896289
12.8113 13.4942 1.04654
12.7612 13.3947 1.77408
12.7111 13.373 0.978866
12.661 13.17 0.648632
12.6109 13.2073 0.823559
12.5608 13.5528 1.61448
12.5107 13.0054 0.593944
12.4606 12.9129 0.497459
12.4105 12.8373 0.438271
12.3604 12.7852 0.431909
12.3103 12.7315 0.423617
12.2602 12.7798 0.639208
12.2101 12.5954 0.348596
12.16 12.5366 0.33378
12.1099 12.5048 0.381002
12.0598 12.4183 0.307848
12.0097 12.3557 0.289652
11.9596 12.3004 0.289493
11.9095 12.2803 0.370289
11.8594 12.173 0.25656
11.8093 12.1106 0.245562
11.7592 12.0537 0.248946
11.7091 11.9973 0.255226
11.659 11.9212 0.218441
11.6089 11.857 0.210343
11.5588 11.8071 0.237323
11.5087 11.7266 0.195409
11.4586 11.6613 0.190558
11.4085 11.5935 0.181671
11.3584 11.528 0.180003
11.3083 11.4629 0.181016
11.2582 11.3936 0.174302
11.2081 11.3195 0.157995
11.158 11.2492 0.152568
11.1079 11.1795 0.150666
11.0578 11.1063 0.142177
11.0077 11.0475 0.1698
10.9576 10.9607 0.132779
10.9075 10.8869 0.128583
10.8574 10.8146 0.129921
10.8073 10.7528 0.158572
10.7572 10.6615 0.118036
10.7071 10.5899 0.127091
10.657 10.5116 0.121811
10.6069 10.4339 0.119771
10.5568 10.3558 0.118843
10.5067 10.274 0.110602
10.4566 10.2189 0.169939
10.4065 10.1149 0.11113
10.3564 10.0309 0.103407
10.3063 9.98937 0.202265
10.2562 9.8745 0.122255
10.2061 9.91668 0.42932
10.156 9.75215 0.233315
10.1059 9.70564 0.327637
10.0558 9.78449 3.45159
10.0057 9.65075 2.357
9.9556 9.44231 0.923819
9.9055 9.1399 4.69839
9.85539 9.28182 1.50945
9.8053 9.25227 2.19038
9.75521 8.78346 4.95525
9.70509 9.16876 1.94078
9.65499 8.81551 3.84317
9.60489 8.42159 4.65482
9.55481 8.8653 2.79522
9.50471 8.55789 3.44389
9.4546 7.21834 5.22347
9.40451 8.67238 0.895483
9.35439 8.4993 2.32165
9.30429 8.30114 1.03869
9.2542 8.37697 0.880804
9.20409 8.19635 0.678372
9.15399 8.00673 0.447623
9.1039 7.76925 0.0826261
9.05379 7.95056 0.800481
9.00371 7.89021 0.89601
8.95359 7.48582 0.11682
8.9035 7.38571 0.115569
8.8534 7.28622 0.117228
8.80331 7.32224 1.02389
8.75319 7.12952 0.238686
8.70309 7.00151 0.16658
8.65299 6.93926 0.763984
8.60289 6.84126 0.285144
8.55281 6.76533 0.356762
8.5027 6.68154 0.408046
8.45261 6.54378 0.314562
8.40249 6.3727 0.127002
8.3524 6.2779 0.15073
8.30229 6.14335 0.0625921
8.25221 6.07503 0.591747
8.2021 5.99974 0.24287
8.152 5.88091 0.20087
8.10189 5.76105 0.155598
8.05181 5.46515 2.81818
8.00171 5.64156 1.22837
7.95159 5.60545 0.591961
7.90149 5.10626 2.9774
7.85141 5.00453 2.72192
7.80131 5.11859 1.16402
7.7512 5.09083 1.07155
7.70109 4.7076 2.38638
7.65111 4.72852 2.24431
7.601 4.79322 1.0786
7.55089 4.60291 0.761945
7.50081 4.54519 0.907788
7.4507 4.38174 1.80174
7.4007 4.25964 1.17488
7.3506 3.98591 2.19831
7.3005 4.0064 1.91826
7.2504 3.92222 1.48069
7.20031 3.66345 2.13596
7.15019 2.24186 1.85999
7.1001 3.62181 1.58138
7.0501 2.44983 2.1662
7.00001 2.29527 2.02961
5.57172 0.677353 0.713963
5.5217 0.636104 0.675821
5.47168 0.941454 0.689315
5.42166 0.567911 0.612174
5.37164 0.897845 0.503247
5.32162 0.924662 0.154586
5.2716 0.856837 0.150377
5.22158 0.814507 0.174815
5.17156 0.74196 0.317483
5.12154 0.733205 0.0637627
5.07154 0.687718 0.0572842
5.02152 0.573406 0.365513
4.9715 0.609873 0.0781893
4.92148 0.553952 0.0617268
4.87146 0.520478 0.0776695
4.82144 0.465088 0.161283
4.77142 0.443282 0.0764993
4.7214 0.307741 0.30939
4.67138 0.381214 0.0691096
4.62136 0.350574 0.0926102
4.57134 0.267702 0.236942
4.52132 0.264838 0.195873
4.4713 0.211929 0.210681
4.42128 0.125122 0.159822
4.37126 0.113903 0.146794
4.32124 0.103432 0.134497
4.27124 0.0936855 0.122922
4.22122 0.0846272 0.112043
4.1712 0.095458 0.119254
4.12118 0.124832 0.0898545
4.07116 0.122043 0.0556518
4.02114 0.111004 0.0350213
3.97112 0.101574 0.0225545
3.9211 0.0900962 0.0180451
3.87108 0.0795889 0.0138153
3.82106 0.0709619 0.00709493
3.77104 0.0607548 0.0188064
3.72102 0.0559289 0.00509658
3.67102 0.0488914 0.00468713
3.621 0.0424333 0.00355068
3.57098 0.0368349 0.00367107
3.52096 0.0318224 0.00367203
3.47094 0.0270329 0.00151071
3.42092 0.0230302 0.00105473
3.37092 0.0192881 0.0019123
3.3209 0.0141135 0.0105602
3.27088 0.0116603 0.00910742
3.22086 0.0094956 0.00839077
3.17084 0.00953762 0.000259683
3.12082 0.00786752 0.00035459
3.0708 0.00639969 0.00113991
3.0208 0.00488196 0.00235413
2.97077 0.0036717 0.00261726
2.92076 0.00331417 0.000453595
2.87073 0.00246374 0.0011084
2.82072 0.00090503 0.00157907
2.7707 0.000700335 0.00123608
2.72067 0.000536406 0.000957951
2.67068 0.000406529 0.000734795
2.62066 0.000304548 0.000557307
2.57065 0.000225419 0.000417772
2.52063 0.000369717 0.000100918
2.4706 0.000277904 2.20697e-05
2.42058 0.000196852 6.41994e-06
2.37059 0.000113301 0.000107
2.32056 9.50825e-05 3.29245e-06
2.27054 6.45123e-05 3.8292e-06
2.22053 4.26692e-05 5.80282e-07
2.1705 2.7765e-05 3.8164e-07
2.12049 1.76786e-05 2.45889e-07
2.07046 1.07404e-05 2.18121e-06
2.02046 5.23214e-06 5.95787e-06
1.97044 3.94139e-06 1.5209e-07
1.92042 1.71778e-06 1.75093e-06
1.87041 9.78513e-07 8.94653e-07
1.82038 2.73716e-07 5.12815e-07
1.77036 3.46324e-07 9.17388e-09
1.72034 1.71368e-07 1.15139e-09
1.67032 8.12169e-08 5.45693e-10
1.6203 3.66554e-08 2.46291e-10
1.57028 1.55326e-08 2.22239e-09
1.52026 6.32268e-09 4.24842e-11
1.47024 2.39595e-09 1.18738e-10
1.42022 8.45634e-10 9.16158e-11
1.3702 2.28933e-10 1.68419e-10
1.32018 8.13049e-11 7.87315e-12
1.27016 2.1746e-11 1.03169e-12
1.22014 5.19994e-12 3.49428e-14
1.17012 1.09772e-12 7.37657e-15
1.1201 2.01296e-13 1.31982e-14
1.07008 3.10524e-14 2.08672e-16
1.02006 3.97733e-15 2.67277e-17
0.970039 4.09004e-16 2.74853e-18
0.92002 3.25714e-17 2.18882e-19
0.869999 1.82061e-18 6.33307e-19
0.814129 4.88656e-20 2.08362e-20
0.750662 4.02976e-22 2.6524e-22
0.673092 3.53138e-25 2.27818e-25
0.595523 4.52447e-29 3.59373e-29
0.493663 4.72047e-36 4.01011e-36
0.429804 3.58983e-42 3.48865e-42
0.37339 1.44684e-49 2.75303e-49
0.3 1.24147e-62 8.64332e-63
0.2 8.81696e-97 2.33434e-97
0.15 4.06698e-131 1.36732e-132
0.15 4.06698e-131 1.36732e-132
0.15 4.06698e-131 1.36732e-132


==> fig/imean21Z.txt <==
25.4866 12.6686 6.41507
25.4364 12.6858 6.4266
25.3863 12.703 6.43811
25.3361 12.7202 6.44965
25.2862 12.7373 6.46113
25.236 12.7544 6.47269
25.186 12.7715 6.48422
25.1357 12.7886 6.49582
25.0857 12.8056 6.50736
25.0357 12.8226 6.5189
24.9854 12.8397 6.53053
24.9354 12.8566 6.54209
24.8853 12.8736 6.55368
24.8353 12.8904 6.56526
24.7852 12.9073 6.57686
24.7349 12.9243 6.58852
24.6849 12.941 6.60012
24.6348 12.9578 6.61174
24.5847 12.9746 6.62337
24.5347 12.9913 6.63498
24.4846 13.008 6.64662
24.4343 13.0247 6.65831
24.3843 13.0413 6.66994
24.3343 13.0579 6.68157
24.284 13.0745 6.69327
24.234 13.091 6.70491
24.184 13.1074 6.71655
24.1338 13.1239 6.72823
24.0836 13.1403 6.73993
24.0336 13.1567 6.75157
23.9835 13.173 6.76324
23.9334 13.1893 6.77491
23.8833 13.2055 6.78659
23.8332 13.2217 6.79826
23.7831 13.2378 6.80994
23.7331 13.2539 6.82159
23.6828 13.27 6.83331
23.6328 13.286 6.84496
23.5827 13.3019 6.85663
23.5325 13.3178 6.86832
23.4824 13.3337 6.87999
23.4324 13.3494 6.89163
23.3823 13.3652 6.90329
23.3321 13.3809 6.91497
23.2822 13.3964 6.92658
23.232 13.412 6.93825
23.182 13.4275 6.94987
23.1317 13.443 6.96156
23.0817 13.4584 6.97317
23.0316 13.4737 6.9848
22.9815 13.489 6.99642
22.9314 13.5042 7.00804
22.8814 13.5193 7.01962
22.8312 13.5344 7.03125
22.7811 13.5494 7.04284
22.7311 13.5643 7.0544
22.6809 13.5792 7.06599
22.6307 13.594 7.07758
22.5807 13.6087 7.08911
22.5306 13.6234 7.10065
22.4805 13.6379 7.11218
22.4304 13.6524 7.12369
22.3804 13.6668 7.13518
22.3302 13.6812 7.14669
22.2802 13.6954 7.15814
22.23 13.7096 7.16963
22.1798 13.7238 7.1811
22.1298 13.7377 7.19251
22.0798 13.7516 7.2039
22.0297 13.7655 7.2153
21.9795 13.7793 7.2267
21.9293 13.7929 7.23809
21.8793 13.8065 7.24941
21.8291 13.82 7.26076
21.7791 13.8333 7.27204
21.7291 13.8466 7.2833
21.679 13.8598 7.29457
21.6288 13.8729 7.30583
21.5787 13.8859 7.31705
21.5285 13.8988 7.32826
21.4784 13.9116 7.33943
21.4284 13.9242 7.35055
21.3783 13.9368 7.36167
21.3282 13.9492 7.37277
21.2781 13.9616 7.38383
21.228 13.9738 7.39487
21.1779 13.9859 7.40588
21.1278 13.9979 7.41685
21.0776 14.0098 7.42782
21.0275 14.0216 7.43874
20.9776 14.0332 7.44958
20.9274 14.0448 7.46045
20.8773 14.0562 7.47127
20.8273 14.0674 7.48203
20.7771 14.0786 7.4928
20.727 14.0896 7.50351
20.677 14.1005 7.51417
20.6268 14.1112 7.52482
20.5767 14.1219 7.53542
20.5266 14.1323 7.54598
20.4766 14.1426 7.55647
20.4264 14.1529 7.56697
20.3763 14.1629 7.5774
20.3262 14.1728 7.58778
20.2762 14.1826 7.5981
20.226 14.1922 7.60842
20.1759 14.2016 7.61867
20.1259 14.2109 7.62885
20.0758 14.2201 7.639
20.0256 14.2291 7.64912
19.9755 14.2379 7.65917
19.9253 14.2466 7.66919
19.8753 14.2551 7.67911
19.8251 14.2634 7.68902
19.7751 14.2716 7.69883
19.725 14.2795 7.70861
19.6748 14.2874 7.71835
19.6248 14.295 7.72799
19.5747 14.3025 7.73759
19.5246 14.3097 7.74712
19.4744 14.3168 7.75662
19.4244 14.3237 7.76601
19.3743 14.3305 7.77535
19.3242 14.337 7.78463
19.2741 14.3433 7.79384
19.224 14.3495 7.80298
19.1739 14.3554 7.81205
19.1237 14.3611 7.82106
19.0737 14.3667 7.82997
19.0236 14.372 7.83882
18.9735 14.3771 7.84759
18.9234 14.382 7.85629
18.8733 14.3867 7.8649
18.8232 14.3912 7.87344
18.7731 14.3955 7.88189
18.723 14.3995 7.89026
18.6729 14.4033 7.89855
18.6228 14.4069 7.90675
18.5727 14.4102 7.91486
18.5226 14.4133 7.92288
18.4725 14.4162 7.93081
18.4224 14.4189 7.93865
18.3723 14.4212 7.94639
18.3222 14.4234 7.95403
18.2721 14.4253 7.96158
18.222 14.4269 7.96903
18.1719 14.4283 7.97638
18.1219 14.4295 7.98361
18.0717 14.4303 7.99076
18.0216 14.431 7.9978
17.9715 14.4313 8.00472
17.9214 14.4314 8.01154
17.8713 14.4312 8.01824
17.8212 14.4307 8.02483
17.7711 14.4299 8.0313
17.721 14.4289 8.03766
17.6709 14.4276 8.04389
17.6208 14.4259 8.05001
17.5707 14.424 8.056
17.5206 14.4218 8.06187
17.4705 14.4193 8.0676
17.4204 14.4165 8.07321
17.3703 14.4134 8.07869
17.3202 14.41 8.08403
17.2701 14.4062 8.08924
17.22 14.4021 8.09431
17.1699 14.3978 8.09924
17.1198 14.393 8.10403
17.0697 14.388 8.10867
17.0196 14.3826 8.11317
16.9695 14.3769 8.11752
16.9194 14.3709 8.12171
16.8693 14.3645 8.12576
16.8192 14.3578 8.12964
16.7691 14.3507 8.13337
16.719 14.3432 8.13694
16.6689 14.3354 8.14034
16.6188 14.3273 8.14358
16.5687 14.3187 8.14665
16.5186 14.3098 8.14955
16.4685 14.3006 8.15228
16.4184 14.2909 8.15483
16.3683 14.2809 8.15721
16.3182 14.2705 8.1594
16.2681 14.2596 8.16141
16.218 14.2484 8.16323
16.1679 14.2368 8.16487
16.1178 14.2248 8.16631
16.0677 14.2124 8.16756
16.0176 14.1996 8.16861
15.9676 14.1864 8.16946
15.9175 14.1727 8.17011
15.8674 14.1587 8.17056
15.8173 14.1442 8.1708
15.7672 14.1292 8.17082
15.7171 14.1139 8.17063
15.667 14.098 8.17023
15.6169 14.0818 8.1696
15.5668 14.0651 8.16876
15.5167 14.0479 8.16768
15.4666 14.0303 8.16638
15.4165 14.0122 8.16484
15.3664 13.9937 8.16307
15.3163 13.9747 8.16106
15.2662 13.9552 8.15881
15.2161 13.9352 8.15632
15.166 13.9148 8.15357
15.1159 13.8939 8.15058
15.0658 13.8724 8.14733
15.0157 13.8505 8.14382
14.9656 13.8281 8.14005
14.9155 13.8052 8.13602
14.8654 13.7817 8.13172
14.8153 13.7578 8.12714
14.7652 13.7333 8.1223
14.7151 13.7083 8.11717
14.665 13.6828 8.11176
14.6149 13.6568 8.10607
14.5648 13.6302 8.10009
14.5147 13.603 8.09381
14.4646 13.5754 8.08724
14.4145 13.5471 8.08038
14.3644 13.5184 8.0732
14.3143 13.489 8.06572
14.2642 13.4591 8.05793
14.2141 13.4287 8.04983
14.164 13.3976 8.04141
14.1139 13.366 8.03266
14.0638 13.3338 8.02359
14.0137 13.3011 8.01419
13.9636 13.2677 8.00446
13.9135 13.2338 7.9944
13.8634 13.1992 7.98399
13.8133 13.164 7.97323
13.7632 13.1283 7.96213
13.7131 13.0919 7.95068
13.663 13.0549 7.93887
13.6129 13.0173 7.9267
13.5628 12.9791 7.91416
13.5127 12.9403 7.90126
13.4626 12.9008 7.88799
13.4125 12.8607 7.87434
13.3624 12.8199 7.86031
13.3123 12.7786 7.8459
13.2622 12.7365 7.8311
13.2121 12.6938 7.81591
13.162 12.6505 7.80033
13.1119 12.6065 7.78434
13.0618 12.5619 7.76795
13.0117 12.5166 7.75116
12.9616 12.4706 7.73395
12.9115 12.4239 7.71633
12.8614 12.3766 7.69829
12.8113 12.3286 7.67982
12.7612 12.28 7.66093
12.7111 12.2306 7.64161
12.661 12.1806 7.62185
12.6109 12.1298 7.60166
12.5608 12.0784 7.58102
12.5107 12.0263 7.55993
12.4606 11.9735 7.5384
12.4105 11.92 7.51641
12.3604 11.8658 7.49396
12.3103 11.8109 7.47106
12.2602 11.7553 7.44768
12.2101 11.699 7.42384
12.16 11.642 7.39953
12.1099 11.5843 7.37474
12.0598 11.5258 7.34947
12.0097 11.4667 7.32372
11.9596 11.4068 7.29748
11.9095 11.3463 7.27075
11.8594 11.285 7.24353
11.8093 11.223 7.21581
11.7592 11.1603 7.1876
11.7091 11.0968 7.15888
11.659 11.0327 7.12965
11.6089 10.9678 7.09992
11.5588 10.9023 7.06967
11.5087 10.836 7.03891
11.4586 10.769 7.00763
11.4085 10.7012 6.97583
11.3584 10.6328 6.94351
11.3083 10.5637 6.91067
11.2582 10.4938 6.8773
11.2081 10.4233 6.84339
11.158 10.352 6.80896
11.1079 10.28 6.77399
11.0578 10.2074 6.73849
11.0077 10.134 6.70245
10.9576 10.06 6.66587
10.9075 9.98522 6.62875
10.8574 9.90979 6.59108
10.8073 9.83367 6.55288
10.7572 9.75687 6.51413
10.7071 9.6794 6.47483
10.657 9.60126 6.43499
10.6069 9.52246 6.39461
10.5568 9.443 6.35367
10.5067 9.36288 6.31219
10.4566 9.28211 6.27017
10.4065 9.20071 6.22759
10.3564 9.11867 6.18447
10.3063 9.03601 6.14081
10.2562 8.95273 6.0966
10.2061 8.86883 6.05184
10.156 8.78434 6.00655
10.1059 8.69925 5.96071
10.0558 8.61357 5.91434
10.0057 8.52732 5.86742
9.9556 8.44051 5.81998
9.9055 8.35314 5.772
9.85539 8.26521 5.72348
9.8053 8.17678 5.67445
9.75521 8.08783 5.6249
9.70509 7.99831 5.57481
9.65499 7.90834 5.52422
9.60489 7.81788 5.47311
9.55481 7.72699 5.42153
9.50471 7.63561 5.36942
9.4546 7.54376 5.3168
9.40451 7.45153 5.26372
9.35439 7.35883 5.21012
9.30429 7.26577 5.15607
9.2542 7.17234 5.10155
9.20409 7.07852 5.04655
9.15399 6.98437 4.99111
9.1039 6.88991 4.93523
9.05379 6.79511 4.87889
9.00371 6.70007 4.82215
8.95359 6.60468 4.76494
8.9035 6.5091 4.70736
8.8534 6.41327 4.64936
8.80331 6.31724 4.59098
8.75319 6.22097 4.53219
8.70309 6.12457 4.47305
8.65299 6.02803 4.41356
8.60289 5.93136 4.35372
8.55281 5.83463 4.29357
8.5027 5.73777 4.23307
8.45261 5.6409 4.17229
8.40249 5.54395 4.11117
8.3524 5.44705 4.04982
8.30229 5.35014 3.98819
8.25221 5.25333 3.92634
8.2021 5.15655 3.86423
8.152 5.05989 3.80192
8.10189 4.96335 3.73941
8.05181 4.86703 3.67675
8.00171 4.77086 3.61391
7.95159 4.67487 3.5509
7.90149 4.57916 3.48779
7.85141 4.48377 3.42461
7.80131 4.38865 3.36132
7.7512 4.29385 3.29796
7.70109 4.19942 3.23456
7.65111 4.10564 3.17131
7.601 4.01204 3.10789
7.55089 3.91891 3.0445
7.50081 3.82632 2.9812
7.4507 3.73421 2.91793
7.4007 3.64286 2.8549
7.3506 3.55191 2.79187
7.3005 3.4616 2.72897
7.2504 3.37193 2.66625
7.20031 3.28298 2.60374
7.15019 3.1947 2.54141
7.1001 3.10722 2.47937
7.0501 3.02069 2.41772
7.00001 2.93482 2.35625
5.57172 0.957473 0.846425
5.5217 0.908256 0.805862
5.47168 0.860545 0.766344
5.42166 0.814341 0.727886
5.37164 0.769647 0.690499
5.32162 0.726462 0.654195
5.2716 0.684783 0.618981
5.22158 0.644605 0.584866
5.17156 0.605924 0.551857
5.12154 0.56873 0.519957
5.07154 0.533027 0.489183
5.02152 0.498774 0.459509
4.9715 0.466123 0.433434
4.92148 0.434755 0.405926
4.87146 0.404803 0.379524
4.82144 0.37625 0.354221
4.77142 0.349072 0.330012
4.7214 0.323246 0.306886
4.67138 0.298747 0.284832
4.62136 0.275549 0.263838
4.57134 0.253622 0.243889
4.52132 0.232936 0.224969
4.4713 0.21346 0.20706
4.42128 0.195159 0.190141
4.37126 0.178 0.174193
4.32124 0.161947 0.159191
4.27124 0.146968 0.145117
4.22122 0.133013 0.131934
4.1712 0.12005 0.119621
4.12118 0.108039 0.108149
4.07116 0.0969394 0.0974895
4.02114 0.0867105 0.0876116
3.97112 0.0773109 0.078484
3.9211 0.0686993 0.0700749
3.87108 0.0608341 0.0623515
3.82106 0.053674 0.0552807
3.77104 0.0471777 0.0488291
3.72102 0.0413044 0.0429629
3.67102 0.036016 0.0376506
3.621 0.0312686 0.0328541
3.57098 0.0270257 0.0285425
3.52096 0.0232497 0.0246829
3.47094 0.0199038 0.0212427
3.42092 0.0169527 0.0181903
3.37092 0.0143632 0.0154959
3.3209 0.0121007 0.0131274
3.27088 0.010135 0.0110571
3.22086 0.00843667 0.00925727
3.17084 0.00697788 0.00770159
3.12082 0.00573246 0.006365
3.0708 0.00467602 0.00522389
3.0208 0.00378623 0.00425649
2.97077 0.00304139 0.00344127
2.92076 0.00242318 0.00276002
2.87073 0.00191371 0.00219469
2.82072 0.00149767 0.00172974
2.7707 0.0011607 0.0013504
2.72067 0.000890324 0.00104373
2.67068 0.000675712 0.000798418
2.62066 0.000506893 0.000603901
2.57065 0.000375674 0.000451447
2.52063 0.000274834 0.000333272
2.4706 0.000198309 0.000242779
2.42058 0.000141027 0.000174398
2.37059 9.87666e-05 0.000123445
2.32056 6.80139e-05 8.5977e-05
2.27054 4.60188e-05 5.88793e-05
2.22053 3.0556e-05 3.96031e-05
2.1705 1.98789e-05 2.61241e-05
2.12049 1.26572e-05 1.68832e-05
2.07046 7.87194e-06 1.06704e-05
2.02046 4.77602e-06 6.58742e-06
1.97044 2.76506e-06 3.19749e-06
1.92042 1.58223e-06 1.83391e-06
1.87041 8.7713e-07 1.01889e-06
1.82038 4.69638e-07 5.4668e-07
1.77036 2.42229e-07 2.82523e-07
1.72034 1.19936e-07 1.40146e-07
1.67032 5.67942e-08 6.64798e-08
1.6203 2.56128e-08 3.00293e-08
1.57028 1.09483e-08 1.28553e-08
1.52026 4.4119e-09 5.1875e-09
1.47024 1.66584e-09 1.96115e-09
1.42022 5.85235e-10 6.89762e-10
1.3702 1.89768e-10 2.23889e-10
1.32018 5.6272e-11 6.64497e-11
1.27016 1.50964e-11 1.78409e-11
1.22014 3.61856e-12 4.27933e-12
1.17012 7.6368e-13 9.03659e-13
1.1201 1.39472e-13 1.65117e-13
1.07008 2.15941e-14 2.55749e-14
1.02006 2.76545e-15 3.27632e-15
0.970039 2.84349e-16 3.36963e-16
0.92002 2.26424e-17 2.68371e-17
0.869999 1.33512e-18 1.58269e-18
0.814129 3.70098e-20 4.38773e-20
0.750662 3.23638e-22 3.83721e-22
0.673092 2.83871e-25 3.36587e-25
0.595523 3.80436e-29 4.51092e-29
0.493663 4.02703e-36 4.77498e-36
0.429804 3.26624e-42 3.87289e-42
0.37339 2.35792e-49 2.79586e-49
0.3 1.01301e-62 1.20116e-62
0.2 6.37979e-97 7.56473e-97
0.15 2.82189e-131 3.34601e-131
0.15 2.82189e-131 3.34601e-131
0.15 2.82189e-131 3.34601e-131


==> fig/imean22Z.txt <==
25.4866 12.8033 6.36748
25.4364 12.8207 6.37902
25.3863 12.8381 6.39054
25.3361 12.8554 6.4021
25.2862 12.8727 6.4136
25.236 12.89 6.42517
25.186 12.9072 6.43671
25.1357 12.9245 6.44833
25.0857 12.9417 6.45989
25.0357 12.9588 6.47146
24.9854 12.9761 6.4831
24.9354 12.9932 6.49468
24.8853 13.0103 6.5063
24.8353 13.0273 6.51789
24.7852 13.0444 6.52952
24.7349 13.0614 6.5412
24.6849 13.0784 6.55282
24.6348 13.0953 6.56447
24.5847 13.1123 6.57612
24.5347 13.1291 6.58776
24.4846 13.146 6.59943
24.4343 13.1629 6.61115
24.3843 13.1796 6.6228
24.3343 13.1963 6.63446
24.284 13.2131 6.64619
24.234 13.2298 6.65786
24.184 13.2464 6.66953
24.1338 13.263 6.68125
24.0836 13.2796 6.69297
24.0336 13.2961 6.70465
23.9835 13.3125 6.71636
23.9334 13.329 6.72806
23.8833 13.3453 6.73977
23.8332 13.3617 6.75148
23.7831 13.378 6.76319
23.7331 13.3942 6.77488
23.6828 13.4104 6.78664
23.6328 13.4266 6.79833
23.5827 13.4427 6.81004
23.5325 13.4587 6.82178
23.4824 13.4747 6.83349
23.4324 13.4906 6.84517
23.3823 13.5065 6.85688
23.3321 13.5224 6.86861
23.2822 13.5381 6.88026
23.232 13.5538 6.89198
23.182 13.5694 6.90365
23.1317 13.5851 6.91539
23.0817 13.6006 6.92705
23.0316 13.6161 6.93873
22.9815 13.6315 6.9504
22.9314 13.6468 6.96207
22.8814 13.6621 6.97371
22.8312 13.6773 6.98539
22.7811 13.6924 6.99704
22.7311 13.7075 7.00865
22.6809 13.7225 7.02031
22.6307 13.7375 7.03195
22.5807 13.7523 7.04354
22.5306 13.7671 7.05514
22.4805 13.7818 7.06673
22.4304 13.7964 7.07831
22.3804 13.8109 7.08986
22.3302 13.8254 7.10144
22.2802 13.8398 7.11296
22.23 13.8541 7.12451
22.1798 13.8683 7.13605
22.1298 13.8824 7.14753
22.0798 13.8965 7.15899
22.0297 13.9104 7.17046
21.9795 13.9243 7.18194
21.9293 13.9381 7.1934
21.8793 13.9518 7.2048
21.8291 13.9654 7.21622
21.7791 13.9789 7.22758
21.7291 13.9922 7.23892
21.679 14.0055 7.25026
21.6288 14.0187 7.26161
21.5787 14.0318 7.27291
21.5285 14.0449 7.28421
21.4784 14.0577 7.29546
21.4284 14.0705 7.30667
21.3783 14.0832 7.31788
21.3282 14.0957 7.32906
21.2781 14.1082 7.34021
21.228 14.1205 7.35134
21.1779 14.1327 7.36244
21.1278 14.1448 7.37351
21.0776 14.1568 7.38457
21.0275 14.1687 7.39559
20.9776 14.1804 7.40653
20.9274 14.192 7.4175
20.8773 14.2035 7.42841
20.8273 14.2149 7.43928
20.7771 14.2261 7.45015
20.727 14.2372 7.46096
20.677 14.2482 7.47172
20.6268 14.259 7.48249
20.5767 14.2697 7.49319
20.5266 14.2803 7.50385
20.4766 14.2907 7.51446
20.4264 14.301 7.52507
20.3763 14.3111 7.53561
20.3262 14.3211 7.54611
20.2762 14.3309 7.55655
20.226 14.3406 7.56698
20.1759 14.3501 7.57735
20.1259 14.3594 7.58765
20.0758 14.3687 7.59792
20.0256 14.3777 7.60817
19.9755 14.3866 7.61834
19.9253 14.3953 7.62849
19.8753 14.4039 7.63854
19.8251 14.4123 7.64858
19.7751 14.4205 7.65852
19.725 14.4285 7.66843
19.6748 14.4364 7.6783
19.6248 14.4441 7.68808
19.5747 14.4516 7.69781
19.5246 14.4589 7.70749
19.4744 14.466 7.71712
19.4244 14.473 7.72666
19.3743 14.4797 7.73614
19.3242 14.4863 7.74557
19.2741 14.4926 7.75492
19.224 14.4988 7.76421
19.1739 14.5048 7.77343
19.1237 14.5105 7.7826
19.0737 14.5161 7.79166
19.0236 14.5214 7.80066
18.9735 14.5266 7.80959
18.9234 14.5315 7.81844
18.8733 14.5362 7.82722
18.8232 14.5407 7.83592
18.7731 14.5449 7.84453
18.723 14.549 7.85307
18.6729 14.5528 7.86152
18.6228 14.5563 7.86989
18.5727 14.5597 7.87817
18.5226 14.5628 7.88636
18.4725 14.5657 7.89446
18.4224 14.5683 7.90248
18.3723 14.5707 7.9104
18.3222 14.5728 7.91822
18.2721 14.5747 7.92595
18.222 14.5763 7.93358
18.1719 14.5777 7.94111
18.1219 14.5788 7.94853
18.0717 14.5796 7.95587
18.0216 14.5802 7.96309
17.9715 14.5805 7.97021
17.9214 14.5805 7.97722
17.8713 14.5803 7.98412
17.8212 14.5797 7.9909
17.7711 14.5789 7.99757
17.721 14.5778 8.00413
17.6709 14.5764 8.01057
17.6208 14.5747 8.01689
17.5707 14.5728 8.02309
17.5206 14.5705 8.02916
17.4705 14.5679 8.03511
17.4204 14.565 8.04093
17.3703 14.5618 8.04662
17.3202 14.5583 8.05218
17.2701 14.5545 8.0576
17.22 14.5503 8.06289
17.1699 14.5458 8.06805
17.1198 14.541 8.07306
17.0697 14.5359 8.07792
17.0196 14.5304 8.08265
16.9695 14.5246 8.08722
16.9194 14.5184 8.09165
16.8693 14.5119 8.09593
16.8192 14.5051 8.10005
16.7691 14.4979 8.10401
16.719 14.4903 8.10782
16.6689 14.4823 8.11146
16.6188 14.474 8.11495
16.5687 14.4654 8.11826
16.5186 14.4563 8.12141
16.4685 14.4469 8.12438
16.4184 14.4371 8.12719
16.3683 14.4269 8.12981
16.3182 14.4163 8.13226
16.2681 14.4053 8.13452
16.218 14.394 8.13661
16.1679 14.3822 8.1385
16.1178 14.37 8.14021
16.0677 14.3574 8.14172
16.0176 14.3444 8.14304
15.9676 14.331 8.14415
15.9175 14.3171 8.14507
15.8674 14.3029 8.14579
15.8173 14.2882 8.1463
15.7672 14.273 8.1466
15.7171 14.2574 8.14669
15.667 14.2414 8.14657
15.6169 14.2249 8.14622
15.5668 14.208 8.14566
15.5167 14.1906 8.14487
15.4666 14.1727 8.14385
15.4165 14.1544 8.1426
15.3664 14.1356 8.14112
15.3163 14.1163 8.13941
15.2662 14.0966 8.13745
15.2161 14.0764 8.13525
15.166 14.0557 8.1328
15.1159 14.0344 8.13011
15.0658 14.0127 8.12716
15.0157 13.9905 8.12395
14.9656 13.9678 8.12049
14.9155 13.9446 8.11676
14.8654 13.9208 8.11277
14.8153 13.8966 8.10851
14.7652 13.8718 8.10397
14.7151 13.8465 8.09916
14.665 13.8206 8.09406
14.6149 13.7943 8.08869
14.5648 13.7673 8.08302
14.5147 13.7399 8.07707
14.4646 13.7118 8.07082
14.4145 13.6833 8.06427
14.3644 13.6541 8.05743
14.3143 13.6244 8.05027
14.2642 13.5941 8.04281
14.2141 13.5633 8.03503
14.164 13.5319 8.02694
14.1139 13.4999 8.01853
14.0638 13.4673 8.00979
14.0137 13.4341 8.00073
13.9636 13.4003 7.99133
13.9135 13.366 7.9816
13.8634 13.331 7.97153
13.8133 13.2954 7.96112
13.7632 13.2592 7.95036
13.7131 13.2224 7.93925
13.663 13.185 7.92778
13.6129 13.1469 7.91595
13.5628 13.1082 7.90376
13.5127 13.0689 7.89121
13.4626 13.029 7.87828
13.4125 12.9884 7.86498
13.3624 12.9472 7.8513
13.3123 12.9053 7.83724
13.2622 12.8627 7.82279
13.2121 12.8196 7.80795
13.162 12.7757 7.79272
13.1119 12.7312 7.77709
13.0618 12.686 7.76105
13.0117 12.6402 7.74461
12.9616 12.5937 7.72776
12.9115 12.5465 7.71049
12.8614 12.4986 7.6928
12.8113 12.45 7.67469
12.7612 12.4008 7.65616
12.7111 12.3509 7.63719
12.661 12.3003 7.61779
12.6109 12.2489 7.59795
12.5608 12.1969 7.57767
12.5107 12.1442 7.55694
12.4606 12.0908 7.53576
12.4105 12.0367 7.51413
12.3604 11.9819 7.49204
12.3103 11.9264 7.46949
12.2602 11.8701 7.44647
12.2101 11.8132 7.42298
12.16 11.7555 7.39902
12.1099 11.6971 7.37459
12.0598 11.638 7.34967
12.0097 11.5782 7.32427
11.9596 11.5177 7.29839
11.9095 11.4564 7.27201
11.8594 11.3944 7.24514
11.8093 11.3317 7.21777
11.7592 11.2683 7.1899
11.7091 11.2042 7.16152
11.659 11.1393 7.13264
11.6089 11.0737 7.10325
11.5588 11.0074 7.07335
11.5087 10.9404 7.04293
11.4586 10.8726 7.01199
11.4085 10.8042 6.98053
11.3584 10.735 6.94854
11.3083 10.6651 6.91603
11.2582 10.5945 6.88299
11.2081 10.5231 6.84941
11.158 10.4511 6.81531
11.1079 10.3783 6.78066
11.0578 10.3049 6.74548
11.0077 10.2307 6.70976
10.9576 10.1558 6.67349
10.9075 10.0803 6.63669
10.8574 10.004 6.59934
10.8073 9.92708 6.56144
10.7572 9.84945 6.52299
10.7071 9.77114 6.484
10.657 9.69215 6.44446
10.6069 9.6125 6.40436
10.5568 9.53217 6.36372
10.5067 9.4512 6.32253
10.4566 9.36956 6.28079
10.4065 9.28729 6.23849
10.3564 9.20437 6.19565
10.3063 9.12082 6.15225
10.2562 9.03665 6.10831
10.2061 8.95186 6.06382
10.156 8.86647 6.01878
10.1059 8.78048 5.9732
10.0558 8.6939 5.92707
10.0057 8.60673 5.8804
9.9556 8.519 5.83319
9.9055 8.43071 5.78544
9.85539 8.34186 5.73715
9.8053 8.2525 5.68835
9.75521 8.16262 5.63902
9.70509 8.07217 5.58913
9.65499 7.98126 5.53875
9.60489 7.88986 5.48785
9.55481 7.79802 5.43645
9.50471 7.70569 5.38453
9.4546 7.6129 5.3321
9.40451 7.51971 5.27919
9.35439 7.42605 5.22576
9.30429 7.33203 5.17187
9.2542 7.23765 5.11751
9.20409 7.14287 5.06266
9.15399 7.04776 5.00736
9.1039 6.95234 4.95161
9.05379 6.85656 4.89539
9.00371 6.76056 4.83877
8.95359 6.66421 4.78168
8.9035 6.56766 4.7242
8.8534 6.47086 4.6663
8.80331 6.37387 4.60802
8.75319 6.27663 4.54931
8.70309 6.17926 4.49025
8.65299 6.08175 4.43082
8.60289 5.98412 4.37104
8.55281 5.88643 4.31094
8.5027 5.78861 4.25048
8.45261 5.69077 4.18973
8.40249 5.59286 4.12865
8.3524 5.49501 4.06732
8.30229 5.39714 4.00569
8.25221 5.29939 3.94385
8.2021 5.20166 3.88173
8.152 5.10406 3.81941
8.10189 5.00658 3.75687
8.05181 4.90932 3.69418
8.00171 4.81221 3.63129
7.95159 4.71529 3.56824
7.90149 4.61867 3.50508
7.85141 4.52236 3.44183
7.80131 4.42633 3.37847
7.7512 4.33063 3.31502
7.70109 4.2353 3.25153
7.65111 4.14062 3.18818
7.601 4.04613 3.12466
7.55089 3.95212 3.06115
7.50081 3.85866 2.99773
7.4507 3.76569 2.93433
7.4007 3.67348 2.87116
7.3506 3.58169 2.80797
7.3005 3.49053 2.74493
7.2504 3.40004 2.68205
7.20031 3.31026 2.61936
7.15019 3.22116 2.55686
7.1001 3.13288 2.49463
7.0501 3.04556 2.43278
7.00001 2.9589 2.37112
5.57172 0.964465 0.853783
5.5217 0.914854 0.812939
5.47168 0.866762 0.773143
5.42166 0.820193 0.734408
5.37164 0.775147 0.696748
5.32162 0.731624 0.660174
5.2716 0.68962 0.624694
5.22158 0.649132 0.590318
5.17156 0.610154 0.557051
5.12154 0.572676 0.524898
5.07154 0.536702 0.493876
5.02152 0.502192 0.46396
4.9715 0.469295 0.437621
4.92148 0.437693 0.409882
4.87146 0.407521 0.383256
4.82144 0.378758 0.357736
4.77142 0.351383 0.333315
4.7214 0.325371 0.309984
4.67138 0.300697 0.287733
4.62136 0.277333 0.266549
4.57134 0.255252 0.246416
4.52132 0.234421 0.22732
4.4713 0.21481 0.209241
4.42128 0.196384 0.192161
4.37126 0.179108 0.176058
4.32124 0.162946 0.160909
4.27124 0.147867 0.146696
4.22122 0.13382 0.133381
4.1712 0.120772 0.120943
4.12118 0.108682 0.109353
4.07116 0.0975112 0.0985832
4.02114 0.0872171 0.0886018
3.97112 0.0777582 0.0793776
3.9211 0.0690928 0.0708784
3.87108 0.0611791 0.0630715
3.82106 0.0539752 0.0559235
3.77104 0.0474396 0.0494007
3.72102 0.0415313 0.0434692
3.67102 0.0362116 0.0380971
3.621 0.0314365 0.0332463
3.57098 0.0271692 0.0288854
3.52096 0.0233717 0.0249811
3.47094 0.020007 0.0215008
3.42092 0.0170395 0.0184126
3.37092 0.0144359 0.0156863
3.3209 0.0121611 0.0132895
3.27088 0.0101849 0.0111943
3.22086 0.00847771 0.00937271
3.17084 0.00701137 0.00779806
3.12082 0.0057596 0.00644506
3.0708 0.00469784 0.00528985
3.0208 0.00380365 0.00431042
2.97077 0.00305519 0.003485
2.92076 0.00243401 0.00279519
2.87073 0.00192213 0.00222272
2.82072 0.00150416 0.00175187
2.7707 0.00116566 0.0013677
2.72067 0.000894066 0.00105711
2.67068 0.000678506 0.000808657
2.62066 0.000508956 0.000611643
2.57065 0.000377178 0.000457227
2.52063 0.000275917 0.000337531
2.4706 0.000199077 0.000245872
2.42058 0.000141565 0.000176612
2.37059 9.91365e-05 0.000125005
2.32056 6.82644e-05 8.70565e-05
2.27054 4.61854e-05 5.96132e-05
2.22053 3.06647e-05 4.00924e-05
2.1705 1.99485e-05 2.64435e-05
2.12049 1.27008e-05 1.70872e-05
2.07046 7.89857e-06 1.07975e-05
2.02046 4.7919e-06 6.66458e-06
1.97044 2.77413e-06 3.24625e-06
1.92042 1.58734e-06 1.86199e-06
1.87041 8.79915e-07 1.03456e-06
1.82038 4.71106e-07 5.55122e-07
1.77036 2.42975e-07 2.86902e-07
1.72034 1.20299e-07 1.42327e-07
1.67032 5.69637e-08 6.75177e-08
1.6203 2.56883e-08 3.04997e-08
1.57028 1.09801e-08 1.30573e-08
1.52026 4.42455e-09 5.26925e-09
1.47024 1.67056e-09 1.99214e-09
1.42022 5.86874e-10 7.00687e-10
1.3702 1.90294e-10 2.27444e-10
1.32018 5.64265e-11 6.75067e-11
1.27016 1.51375e-11 1.81252e-11
1.22014 3.62833e-12 4.34764e-12
1.17012 7.65728e-13 9.18105e-13
1.1201 1.39844e-13 1.6776e-13
1.07008 2.16514e-14 2.59847e-14
1.02006 2.77275e-15 3.32886e-15
0.970039 2.85097e-16 3.4237e-16
0.92002 2.27018e-17 2.72681e-17
0.869999 1.33861e-18 1.60811e-18
0.814129 3.71065e-20 4.45824e-20
0.750662 3.24483e-22 3.89889e-22
0.673092 2.84612e-25 3.41999e-25
0.595523 3.81427e-29 4.58345e-29
0.493663 4.03752e-36 4.85176e-36
0.429804 3.27475e-42 3.93517e-42
0.37339 2.36406e-49 2.84082e-49
0.3 1.01565e-62 1.22048e-62
0.2 6.39641e-97 7.68637e-97
0.15 2.82925e-131 3.39981e-131
0.15 2.82925e-131 3.39981e-131
0.15 2.82925e-131 3.39981e-131


==> fig/imean2Z.txt <==
25.4866 13.1176 4.32287
25.4364 13.1455 5.88624
25.3863 10.7158 2.66608
25.3361 10.7946 2.77871
25.2862 12.5458 6.15643
25.236 10.9953 3.1385
25.186 11.0084 3.14645
25.1357 11.0216 3.15446
25.0857 11.0346 3.16245
25.0357 10.8045 2.71742
24.9854 11.0607 3.17853
24.9354 13.3447 6.52686
24.8853 13.3808 4.45993
24.8353 13.2136 3.38378
24.7852 13.1627 2.81859
24.7349 13.3152 2.58971
24.6849 13.1789 2.78708
24.6348 13.3655 2.61937
24.5847 13.408 2.14708
24.5347 13.4151 2.12785
24.4846 13.3423 1.96032
24.4343 13.3865 2.00994
24.3843 13.4051 2.01188
24.3343 13.4737 2.10683
24.284 13.2028 2.08669
24.234 13.35 2.33692
24.184 13.6024 2.77382
24.1338 13.7073 3.4115
24.0836 13.6271 4.48698
24.0336 13.728 5.28028
23.9835 13.2524 6.73111
23.9334 11.3248 3.35219
23.8833 11.3369 3.36069
23.8332 11.3489 3.3692
23.7831 11.1064 2.90941
23.7331 13.7535 6.78154
23.6828 13.7625 6.39181
23.6328 11.3966 3.40343
23.5827 13.8686 4.99994
23.5325 13.6819 6.59211
23.4824 13.8172 6.0201
23.4324 13.8764 4.59402
23.3823 13.7137 2.48624
23.3321 13.7427 2.50993
23.2822 13.7426 2.47866
23.232 13.9635 4.64551
23.182 11.6422 3.55066
23.1317 13.7866 2.98044
23.0817 13.9124 2.1258
23.0316 13.8033 2.43854
22.9815 14.2244 4.56295
22.9314 13.9391 6.0386
22.8814 13.988 3.68477
22.8312 13.8461 2.39628
22.7811 14.05 2.19776
22.7311 14.1115 2.83951
22.6809 14.0762 5.30761
22.6307 11.6201 3.5791
22.5807 14.1174 6.90355
22.5306 11.375 3.11436
22.4805 13.9287 2.86831
22.4304 14.286 2.98948
22.3804 11.7917 3.88349
22.3302 13.9779 2.34406
22.2802 14.085 1.9542
22.23 13.9491 2.22548
22.1798 14.2187 2.15085
22.1298 14.4151 4.90795
22.0798 11.7306 3.67856
22.0297 14.512 4.61854
21.9795 14.4815 6.49486
21.9293 14.468 5.94362
21.8793 11.4964 3.22565
21.8291 11.7775 3.72442
21.7791 14.628 6.39077
21.7291 14.2817 3.62492
21.679 14.4137 7.11018
21.6288 14.1084 2.17982
21.5787 14.2557 2.99093
21.5285 14.0808 1.47655
21.4784 14.1661 1.62021
21.4284 14.431 3.75263
21.3783 14.255 7.29281
21.3282 14.423 6.75203
21.2781 14.5918 2.9321
21.228 14.6858 5.00276
21.1779 11.8874 3.84503
21.1278 13.7906 7.18084
21.0776 14.8002 3.7596
21.0275 14.6539 2.32797
20.9776 14.6011 2.79393
20.9274 14.1672 1.28879
20.8773 14.862 1.72643
20.8273 14.3208 1.55144
20.7771 14.4489 2.3876
20.727 14.7193 2.89614
20.677 13.0752 6.05026
20.6268 14.989 5.67596
20.5767 14.7898 5.72182
20.5266 14.3943 1.53496
20.4766 14.8652 1.55768
20.4264 14.7294 6.99429
20.3763 14.6251 1.92882
20.3262 12.0016 4.00511
20.2762 14.7736 2.176
20.226 14.4116 1.40828
20.1759 14.7279 1.20148
20.1259 14.7146 1.15757
20.0758 14.9069 1.4589
20.0256 15.0824 1.72469
19.9755 14.8506 6.01741
19.9253 14.418 7.68346
19.8753 15.143 4.40499
19.8251 12.9946 5.83804
19.7751 14.7896 3.17357
19.725 12.0579 4.11877
19.6748 14.9722 2.91693
19.6248 14.6172 1.54488
19.5747 14.9976 2.92758
19.5246 14.7919 1.86577
19.4744 15.0919 1.53835
19.4244 14.7366 2.33736
19.3743 14.9509 4.86625
19.3242 14.7548 7.82178
19.2741 15.2102 4.34229
19.224 15.0622 5.45385
19.1739 14.6732 1.46838
19.1237 15.3235 1.80511
19.0737 14.993 2.10082
19.0236 13.8293 7.20159
18.9735 14.9515 3.21267
18.9234 15.3239 1.74853
18.8733 15.0002 1.18842
18.8232 14.9169 1.02747
18.7731 15.0858 1.30744
18.723 15.2926 1.64368
18.6729 15.0908 2.81073
18.6228 14.9793 3.17043
18.5727 15.0275 1.15212
18.5226 15.0884 1.24587
18.4725 15.0689 3.31594
18.4224 15.1525 1.33302
18.3723 15.2455 3.04938
18.3222 15.3317 5.33696
18.2721 15.0102 2.54264
18.222 14.8535 1.54296
18.1719 15.1281 3.94284
18.1219 15.1635 1.28945
18.0717 15.2354 1.40517
18.0216 15.2043 5.08519
17.9715 15.257 1.42606
17.9214 15.4446 1.73774
17.8713 15.1536 1.23026
17.8212 15.3767 1.61006
17.7711 15.2305 2.25964
17.721 14.9279 1.60686
17.6709 14.9711 1.69439
17.6208 15.2602 7.05479
17.5707 11.7337 3.9988
17.5206 15.1119 1.98212
17.4705 15.4828 1.75791
17.4204 15.5162 1.8115
17.3703 15.398 4.93323
17.3202 15.0453 1.8255
17.2701 15.0958 1.93324
17.22 11.6876 4.05872
17.1699 15.2546 4.13558
17.1198 13.3274 6.96192
17.0697 15.4466 3.94821
17.0196 14.9555 2.29828
16.9695 14.7509 7.96184
16.9194 15.3004 6.15551
16.8693 15.2976 3.66652
16.8192 15.3264 4.30863
16.7691 15.0751 6.89353
16.719 15.3306 5.36432
16.6689 13.7385 7.69774
16.6188 14.9464 7.75603
16.5687 15.2749 4.78964
16.5186 15.3688 3.86615
16.4685 15.0032 7.41509
16.4184 15.3522 5.91998
16.3683 11.8254 4.70713
16.3182 14.9594 7.62965
16.2681 15.2924 5.85538
16.218 11.4769 4.2183
16.1679 13.6326 7.67845
16.1178 15.1781 6.87389
16.0677 11.7438 4.74948
16.0176 11.7289 4.75627
15.9676 14.7874 7.91129
15.9175 13.7849 7.90724
15.8674 13.2973 7.41215
15.8173 11.3561 4.27542
15.7672 12.245 5.85051
15.7171 11.3223 4.28894
15.667 11.6145 4.8013
15.6169 11.287 4.30212
15.5668 11.5785 4.81326
15.5167 11.5599 4.81908
15.4666 11.5409 4.8248
15.4165 11.5215 4.8304
15.3664 11.5018 4.83589
15.3163 11.4816 4.84127
15.2662 11.461 4.84653
15.2161 11.44 4.85167
15.166 11.4187 4.85668
15.1159 11.3968 4.86158
15.0658 11.3746 4.86634
15.0157 11.352 4.87098
14.9656 11.3289 4.87549
14.9155 11.3054 4.87986
14.8654 11.2815 4.88409
14.8153 11.2572 4.88819
14.7652 11.2324 4.89214
14.7151 11.2072 4.89595
14.665 11.1815 4.89961
14.6149 11.1554 4.90312
14.5648 11.1288 4.90648
14.5147 11.1018 4.90968
14.4646 11.0744 4.91272
14.4145 11.0465 4.9156
14.3644 11.0183 4.91824
14.3143 10.9893 4.92087
14.2642 10.9601 4.92317
14.2141 10.9302 4.92545
14.164 13.1258 7.88604
14.1139 13.6888 7.8734
14.0638 14.2065 7.37205
14.0137 12.2918 7.25948
13.9636 14.2851 5.41239
13.9135 12.3252 7.27211
13.8634 11.9306 6.84994
13.8133 10.6749 4.93641
13.7632 14.1445 4.33619
13.7131 13.6527 7.56028
13.663 13.9289 7.27827
13.6129 11.5195 6.49129
13.5628 13.9842 4.25433
13.5127 14.0848 3.38298
13.4626 13.9132 3.0613
13.4125 13.977 4.45312
13.3624 10.051 4.47022
13.3123 14.0447 3.60554
13.2622 13.9464 2.14775
13.2121 14.13 1.66883
13.162 13.8958 1.28748
13.1119 13.7127 0.996755
13.0618 13.6303 0.908348
13.0117 13.5936 0.915182
12.9616 13.5276 0.862909
12.9115 13.4149 1.5195
12.8614 13.4602 0.89666
12.8113 13.49 1.04706
12.7612 13.39 1.77518
12.7111 13.369 0.979319
12.661 13.1674 0.648826
12.6109 13.2039 0.823879
12.5608 13.546 1.61581
12.5107 13.003 0.594109
12.4606 12.9109 0.497574
12.4105 12.8355 0.438361
12.3604 12.7835 0.431997
12.3103 12.7298 0.423702
12.2602 12.7772 0.639405
12.2101 12.594 0.348653
12.16 12.5352 0.333834
12.1099 12.5033 0.381072
12.0598 12.4171 0.307894
12.0097 12.3546 0.289693
11.9596 12.2993 0.289534
11.9095 12.2788 0.370357
11.8594 12.172 0.256593
11.8093 12.1096 0.245592
11.7592 12.0527 0.248977
11.7091 11.9962 0.255258
11.659 11.9203 0.218465
11.6089 11.8561 0.210365
11.5588 11.8061 0.237352
11.5087 11.7258 0.195428
11.4586 11.6605 0.190577
11.4085 11.5928 0.181688
11.3584 11.5273 0.18002
11.3083 11.4621 0.181033
11.2582 11.3929 0.174318
11.2081 11.3188 0.158008
11.158 11.2485 0.152581
11.1079 11.1789 0.150678
11.0578 11.1057 0.142188
11.0077 11.0468 0.169816
10.9576 10.9601 0.132789
10.9075 10.8863 0.128592
10.8574 10.814 0.129931
10.8073 10.7521 0.158586
10.7572 10.661 0.118044
10.7071 10.5894 0.127101
10.657 10.5111 0.12182
10.6069 10.4334 0.119779
10.5568 10.3553 0.118851
10.5067 10.2735 0.110609
10.4566 10.2182 0.169956
10.4065 10.1144 0.111138
10.3564 10.0305 0.103413
10.3063 9.98849 0.202291
10.2562 9.87397 0.122264
10.2061 9.91479 0.429441
10.156 9.75112 0.233351
10.1059 9.70419 0.327709
10.0558 9.77551 3.45807
10.0057 9.64439 2.35989
9.9556 9.43958 0.924259
9.9055 9.1285 4.71256
9.85539 9.27761 1.51064
9.8053 9.24632 2.19296
9.75521 8.77137 4.9727
9.70509 9.16317 1.94289
9.65499 8.80587 3.85232
9.60489 8.41033 4.67034
9.55481 8.85769 2.79986
9.50471 8.54911 3.45128
9.4546 7.20573 5.25843
9.40451 8.66815 0.896156
9.35439 8.49273 2.32498
9.30429 8.29793 1.03935
9.2542 8.37278 0.881482
9.20409 8.19316 0.678771
9.15399 8.00465 0.447795
9.1039 7.76888 0.0826318
9.05379 7.94673 0.801069
9.00371 7.88589 0.896767
8.95359 7.48529 0.116832
8.9035 7.38518 0.11558
8.8534 7.28568 0.117241
8.80331 7.31897 1.02464
8.75319 7.1284 0.23874
8.70309 7.00073 0.166606
8.65299 6.93684 0.764412
8.60289 6.83992 0.285225
8.55281 6.76364 0.356892
8.5027 6.67959 0.40822
8.45261 6.54229 0.314666
8.40249 6.3721 0.127019
8.3524 6.27719 0.150754
8.30229 6.14306 0.0625963
8.25221 6.07313 0.592039
8.2021 5.99858 0.242937
8.152 5.87995 0.200917
8.10189 5.76031 0.155626
8.05181 5.45762 2.82639
8.00171 5.63774 1.22978
7.95159 5.6025 0.592429
7.90149 5.09824 2.98777
7.85141 4.99724 2.73037
7.80131 5.11515 1.16534
7.7512 5.08747 1.07273
7.70109 4.70118 2.39302
7.65111 4.72227 2.25019
7.601 4.7898 1.07989
7.55089 4.60055 0.762577
7.50081 4.54233 0.908727
7.4507 4.37655 1.80573
7.4007 4.25621 1.1765
7.3506 3.9799 2.20511
7.3005 4.00098 1.92329
7.2504 3.918 1.48357
7.20031 3.65761 2.14303
7.15019 2.23681 1.8837
7.1001 3.6173 1.58504
7.0501 2.44374 2.18742
7.00001 2.2896 2.0503
5.57172 0.675218 0.721157
5.5217 0.634066 0.682795
5.47168 0.939528 0.691965
5.42166 0.566066 0.618383
5.37164 0.896416 0.504621
5.32162 0.92412 0.15472
5.2716 0.856352 0.150503
5.22158 0.813936 0.174998
5.17156 0.741021 0.318128
5.12154 0.732884 0.0638013
5.07154 0.68743 0.0573172
5.02152 0.572385 0.366622
4.9715 0.601564 0.0441154
4.92148 0.564069 0.050125
4.87146 0.529808 0.0630749
4.82144 0.481861 0.110285
4.77142 0.446521 0.047725
4.7214 0.360604 0.271355
4.67138 0.383858 0.043132
4.62136 0.358652 0.0623882
4.57134 0.296862 0.186824
4.52132 0.281651 0.141917
4.4713 0.24119 0.174695
4.42128 0.124643 0.161284
4.37126 0.119564 0.155058
4.32124 0.108596 0.142017
4.27124 0.098384 0.129748
4.22122 0.0888905 0.118222
4.1712 0.121891 0.120174
4.12118 0.133768 0.0650781
4.07116 0.125867 0.0372479
4.02114 0.113275 0.0226413
3.97112 0.102213 0.0140848
3.9211 0.0907949 0.011251
3.87108 0.0803414 0.00859811
3.82106 0.0722537 0.00575834
3.77104 0.0620868 0.0121384
3.72102 0.0555408 0.00285299
3.67102 0.0485396 0.00262451
3.621 0.0421719 0.00198585
3.57098 0.036568 0.00205565
3.52096 0.0315587 0.00205855
3.47094 0.0269278 0.000842796
3.42092 0.0229583 0.000587924
3.37092 0.0196379 0.00155086
3.3209 0.0152397 0.00757691
3.27088 0.0128245 0.00674994
3.22086 0.010375 0.00615614
3.17084 0.00952151 0.000144526
3.12082 0.00784585 0.00019757
3.0708 0.00634023 0.000639418
3.0208 0.00506309 0.00156466
2.97077 0.00391253 0.00182169
2.92076 0.00337252 0.000367392
2.87073 0.00256111 0.000734728
2.82072 0.000957254 0.00165139
2.7707 0.000740917 0.00129216
2.72067 0.000567618 0.00100099
2.67068 0.00043028 0.000767486
2.62066 0.000322412 0.00058185
2.57065 0.000294098 0.00047535
2.52063 0.000380614 6.74452e-05
2.4706 0.000276875 1.23073e-05
2.42058 0.000196561 3.57194e-06
2.37059 0.000124931 7.80524e-05
2.32056 9.49404e-05 1.83187e-06
2.27054 6.43502e-05 2.13267e-06
2.22053 4.26454e-05 3.22556e-07
2.1705 2.77497e-05 2.12137e-07
2.12049 1.7669e-05 1.36678e-07
2.07046 1.08771e-05 1.35082e-06
2.02046 5.85493e-06 4.40885e-06
1.97044 3.94111e-06 1.52103e-07
1.92042 1.7161e-06 1.75307e-06
1.87041 9.77712e-07 8.95562e-07
1.82038 2.73215e-07 5.13916e-07
1.77036 3.46311e-07 9.17431e-09
1.72034 1.71366e-07 1.1514e-09
1.67032 8.12162e-08 5.45699e-10
1.6203 3.66551e-08 2.46293e-10
1.57028 1.5531e-08 2.22267e-09
1.52026 6.32265e-09 4.24845e-11
1.47024 2.39585e-09 1.18744e-10
1.42022 8.45568e-10 9.16249e-11
1.3702 2.28874e-10 1.68473e-10
1.32018 8.13005e-11 7.87368e-12
1.27016 2.17455e-11 1.03172e-12
1.22014 5.19993e-12 3.49429e-14
1.17012 1.09772e-12 7.37659e-15
1.1201 2.01292e-13 1.31985e-14
1.07008 3.10524e-14 2.08672e-16
1.02006 3.97732e-15 2.67278e-17
0.970039 4.09004e-16 2.74853e-18
0.92002 3.25714e-17 2.18882e-19
0.869999 1.82058e-18 6.33318e-19
0.814129 4.88651e-20 2.08365e-20
0.750662 4.02973e-22 2.65243e-22
0.673092 3.53136e-25 2.27819e-25
0.595523 4.52446e-29 3.59374e-29
0.493663 4.72047e-36 4.01011e-36
0.429804 3.58983e-42 3.48865e-42
0.37339 1.44684e-49 2.75303e-49
0.3 1.24147e-62 8.64332e-63
0.2 8.81696e-97 2.33434e-97
0.15 4.06698e-131 1.36732e-132
0.15 4.06698e-131 1.36732e-132
0.15 4.06698e-131 1.36732e-132


==> fig/kappa.txt <==
25.9875  1.12495
25.9374  1.12495
25.8873  0.46655
25.8371  0.180622
25.7872  0.115828
25.7369  0.0889303
25.6869  0.0794368
25.6369  0.0839265
25.5868  0.0808887
25.5367  0.0984307
25.4866  0.129825
25.4364  0.253107
25.3863  2.05058
25.3361  1.18245
25.2862  0.583072
25.236  1.12495
25.186  1.12495
25.1357  1.12495
25.0857  1.12495
25.0357  1.52668
24.9854  1.12495
24.9354  0.34572
24.8853  0.131823
24.8353  0.0854025
24.7852  0.0652075
24.7349  0.0551403
24.6849  0.0641625
24.6348  0.0556575
24.5847  0.0403667
24.5347  0.0399043
24.4846  0.03643
24.4343  0.0373723
24.3843  0.0373508
24.3343  0.039214
24.284  0.0428145
24.234  0.0483825
24.184  0.058459
24.1338  0.0793575
24.0836  0.128732
24.0336  0.172917
23.9835  0.431047
23.9334  1.12495
23.8833  1.12495
23.8332  1.12495
23.7831  1.58194
23.7331  0.344577
23.6828  0.274203
23.6328  1.12495
23.5827  0.151469
23.5325  0.310065
23.4824  0.228866
23.4324  0.129386
23.3823  0.0504045
23.3321  0.0508555
23.2822  0.0500775
23.232  0.130244
23.182  1.11805
23.1317  0.065727
23.0817  0.0380663
23.0316  0.048805
22.9815  0.12047
22.9314  0.224308
22.8814  0.0881808
22.8312  0.0475862
22.7811  0.039119
22.7311  0.0572688
22.6809  0.164968
22.6307  1.12495
22.5807  0.319462
22.5306  1.29656
22.4805  0.0617
22.4304  0.0601312
22.3804  1.08461
22.3302  0.0457733
22.2802  0.033946
22.23  0.0431337
22.1798  0.037551
22.1298  0.13423
22.0798  1.12495
22.0297  0.118359
21.9795  0.240058
21.9293  0.194651
21.8793  1.56661
21.8291  1.12495
21.7791  0.22344
21.7291  0.0834682
21.679  0.321173
21.6288  0.0414877
21.5787  0.0630002
21.5285  0.0246906
21.4784  0.0272007
21.4284  0.0861357
21.3783  0.375055
21.3282  0.267892
21.2781  0.0569345
21.228  0.133513
21.1779  1.12495
21.1278  0.560362
21.0776  0.0806603
21.0275  0.0396968
20.9776  0.0535337
20.9274  0.0211004
20.8773  0.0200006
20.8273  0.0255767
20.7771  0.0448228
20.727  0.055369
20.677  0.807078
20.6268  0.16106
20.5767  0.169446
20.5266  0.0251205
20.4766  0.0177296
20.4264  0.273143
20.3763  0.0319087
20.3262  1.12495
20.2762  0.0362488
20.226  0.0228009
20.1759  0.0133629
20.1259  0.012836
20.0758  0.0163859
20.0256  0.0195983
19.9755  0.18535
19.9253  0.463377
19.8753  0.099887
19.8251  0.86951
19.7751  0.0644248
19.725  1.12495
19.6748  0.0545143
19.6248  0.0248394
19.5747  0.0546273
19.5246  0.0302782
19.4744  0.0171428
19.4244  0.0425712
19.3743  0.122803
19.3242  0.406062
19.2741  0.096919
19.224  0.147347
19.1739  0.0233704
19.1237  0.0202467
19.0737  0.0341147
19.0236  0.668728
18.9735  0.0643413
18.9234  0.0194974
18.8733  0.0129123
18.8232  0.0110794
18.7731  0.0142593
18.723  0.0181859
18.6729  0.0514283
18.6228  0.0630543
18.5727  0.0124486
18.5226  0.0135074
18.4725  0.0661595
18.4224  0.0144896
18.3723  0.0560508
18.3222  0.134915
18.2721  0.04585
18.222  0.0243136
18.1719  0.0850517
18.1219  0.0139448
18.0717  0.0152649
18.0216  0.12655
17.9715  0.0154917
17.9214  0.019132
17.8713  0.0132421
17.8212  0.0176102
17.7711  0.0363248
17.721  0.025265
17.6709  0.026708
17.6208  0.237351
17.5707  1.28954
17.5206  0.0315122
17.4705  0.0193091
17.4204  0.0199405
17.3703  0.115639
17.3202  0.0288457
17.2701  0.0306508
17.22  1.68295
17.1699  0.0891055
17.1198  0.76146
17.0697  0.079661
17.0196  0.040765
16.9695  0.374165
16.9194  0.173681
16.8693  0.0731747
16.8192  0.09336
16.7691  0.227676
16.719  0.133838
16.6689  0.61114
16.6188  0.31657
16.5687  0.111322
16.5186  0.077741
16.4685  0.273005
16.4184  0.158258
16.3683  1.12495
16.3182  0.296332
16.2681  0.156112
16.218  1.30919
16.1679  0.640332
16.1178  0.218125
16.0677  1.12498
16.0176  1.12498
15.9676  0.339707
15.9175  0.576932
15.8674  0.700248
15.8173  1.707
15.7672  0.96455
15.7171  1.42383
15.667  1.12495
15.6169  1.97003
15.5668  1.12495
15.5167  1.12495
15.4666  1.12495
15.4165  1.12495
15.3664  1.12495
15.3163  1.12495
15.2662  1.12495
15.2161  1.12495
15.166  1.12495
15.1159  1.12495
15.0658  1.12495
15.0157  1.12495
14.9656  1.12495
14.9155  1.12495
14.8654  1.12495
14.8153  1.12495
14.7652  1.12495
14.7151  1.12495
14.665  1.12495
14.6149  1.12495
14.5648  1.12495
14.5147  1.12495
14.4646  1.12495
14.4145  1.12495
14.3644  1.12498
14.3143  1.12495
14.2642  1.12498
14.2141  1.12495
14.164  0.53205
14.1139  0.394047
14.0638  0.282432
14.0137  0.713955
13.9636  0.148485
13.9135  0.727657
13.8634  0.803805
13.8133  1.12498
13.7632  0.10497
13.7131  0.334355
13.663  0.282465
13.6129  0.865428
13.5628  0.103665
13.5127  0.071744
13.4626  0.0643757
13.4125  0.110195
13.3624  1.96973
13.3123  0.0778957
13.2622  0.0372873
13.2121  0.0198842
13.162  0.015138
13.1119  0.011616
13.0618  0.01058
13.0117  0.0106948
12.9616  0.0100943
12.9115  0.0263968
12.8614  0.0105703
12.8113  0.0124589
12.7612  0.0314033
12.7111  0.0117003
12.661  0.00767795
12.6109  0.00985157
12.5608  0.020045
12.5107  0.00709215
12.4606  0.00594
12.4105  0.0052413
12.3604  0.00518413
12.3103  0.00510323
12.2602  0.0077976
12.2101  0.0042217
12.16  0.004057
12.1099  0.0046594
12.0598  0.00377055
12.0097  0.003561
11.9596  0.0035752
11.9095  0.00460873
11.8594  0.00319408
11.8093  0.00307053
11.7592  0.0031285
11.7091  0.0032242
11.659  0.00276953
11.6089  0.0026798
11.5588  0.0030427
11.5087  0.0025146
11.4586  0.00246511
11.4085  0.00236238
11.3584  0.0023538
11.3083  0.0023808
11.2582  0.00230535
11.2081  0.0021008
11.158  0.00204055
11.1079  0.00202745
11.0578  0.00192464
11.0077  0.00231594
10.9576  0.00182011
10.9075  0.00177403
10.8574  0.00180475
10.8073  0.00222058
10.7572  0.00166176
10.7071  0.00180273
10.657  0.00174004
10.6069  0.00172343
10.5568  0.00172292
10.5067  0.00161521
10.4566  0.00250753
10.4065  0.00164868
10.3564  0.00154602
10.3063  0.00306217
10.2562  0.0018599
10.2061  0.00667868
10.156  0.00362895
10.1059  0.00516345
10.0558  0.120637
10.0057  0.070954
9.9556  0.0222944
9.9055  0.232812
9.85539  0.0420862
9.8053  0.0681935
9.75521  0.279048
9.70509  0.0568452
9.65499  0.170852
9.60489  0.266607
9.55481  0.100307
9.50471  0.149062
9.4546  0.599955
9.40451  0.0167728
9.35439  0.080628
9.30429  0.0289872
9.2542  0.0170933
9.20409  0.0131783
9.15399  0.0086947
9.1039  0.00159432
9.05379  0.0162787
9.00371  0.0185742
8.95359  0.00234825
8.9035  0.00235455
8.8534  0.00242169
8.80331  0.03263
8.75319  0.00510705
8.70309  0.00360182
8.65299  0.0251462
8.60289  0.00639715
8.55281  0.00816385
8.5027  0.00951635
8.45261  0.00741205
8.40249  0.003007
8.3524  0.00363352
8.30229  0.00152615
8.25221  0.0220182
8.2021  0.00620078
8.152  0.0052066
8.10189  0.00409485
8.05181  0.21382
8.00171  0.057593
7.95159  0.0170133
7.90149  0.264333
7.85141  0.23297
7.80131  0.0634658
7.7512  0.0552235
7.70109  0.205363
7.65111  0.180798
7.601  0.0594945
7.55089  0.0421098
7.50081  0.051872
7.4507  0.142092
7.4007  0.0819658
7.3506  0.232199
7.3005  0.18057
7.2504  0.126502
7.20031  0.253993
7.15019  1.38997
7.1001  0.155281
7.0501  0.935442
7.00001  0.983577
5.57172  1.09953
5.5217  1.12871
5.47168  0.335255
5.42166  1.12495
5.37164  0.2116
5.32162  0.0382915
5.2716  0.0437343
5.22158  0.054374
5.17156  0.138361
5.12154  0.0135066
5.07154  0.0129065
5.02152  0.25353
4.9715  0.0112284
4.92148  0.0137009
4.87146  0.018617
4.82144  0.05743
4.77142  0.0235433
4.7214  0.31875
4.67138  0.0247659
4.62136  0.0392055
4.57134  0.235307
4.52132  0.169134
4.4713  0.292602
4.42128  1.20898
4.37126  1.12495
4.32124  1.12495
4.27124  1.12495
4.22122  1.12495
4.1712  0.483312
4.12118  0.155596
4.07116  0.0783878
4.02114  0.0486175
3.97112  0.0302217
3.9211  0.027027
3.87108  0.0231947
3.82106  0.0120078
3.77104  0.0471205
3.72102  0.00764625
3.67102  0.00804635
3.621  0.00698312
3.57098  0.00835015
3.52096  0.0097034
3.47094  0.00460057
3.42092  0.00375253
3.37092  0.0117401
3.3209  0.151774
3.27088  0.161316
3.22086  0.191947
3.17084  0.0021994
3.12082  0.00365103
3.0708  0.0211938
3.0208  0.0778237
2.97077  0.133746
2.92076  0.015967
2.87073  0.0710025
2.82072  1.12746
2.7707  1.12746
2.72067  1.12746
2.67068  1.12746
2.62066  1.12746
2.57065  0.85117
2.52063  0.0360222
2.4706  0.00616053
2.42058  0.0024891
2.37059  0.178351
2.32056  0.00260375
2.27054  0.00444428
2.22053  0.001
2.1705  0.001
2.12049  0.001
2.07046  0.0227968
2.02046  0.206253
1.97044  0.00577418
1.92042  0.40315
1.87041  0.34597
1.82038  2.26419
1.77036  0.00395435
1.72034  0.001
1.67032  0.001
1.6203  0.001
1.57028  0.031114
1.52026  0.001
1.47024  0.00741773
1.42022  0.0163422
1.3702  0.248902
1.32018  0.0145787
1.27016  0.00709653
1.22014  0.001
1.17012  0.001
1.1201  0.00982765
1.07008  0.001
1.02006  0.001
0.970039  0.001
0.92002  0.001
0.869999  0.092766
0.814129  0.122223
0.750662  0.212032
0.673092  0.207452
0.595523  0.273653
0.493663  0.29919
0.429804  0.366675
0.37339  1.12495
0.3  0.229354
0.2  0.0670402
0.15  0.0050188
0.15  0.0050188


==> fig/kappa1.txt <==
25.9875  1.12495
25.9374  1.12495
25.8873  0.46655
25.8371  0.180622
25.7872  0.115828
25.7369  0.0889303
25.6869  0.0794368
25.6369  0.0839265
25.5868  0.0808887
25.5367  0.0984307
25.4866  0.129825
25.4364  0.253107
25.3863  2.05058
25.3361  1.18245
25.2862  0.583072
25.236  1.12495
25.186  1.12495
25.1357  1.12495
25.0857  1.12495
25.0357  1.52668
24.9854  1.12495
24.9354  0.34572
24.8853  0.131823
24.8353  0.0854025
24.7852  0.0652075
24.7349  0.0551403
24.6849  0.0641625
24.6348  0.0556575
24.5847  0.0403667
24.5347  0.0399043
24.4846  0.03643
24.4343  0.0373723
24.3843  0.0373508
24.3343  0.039214
24.284  0.0428145
24.234  0.0483825
24.184  0.058459
24.1338  0.0793575
24.0836  0.128732
24.0336  0.172917
23.9835  0.431047
23.9334  1.12495
23.8833  1.12495
23.8332  1.12495
23.7831  1.58194
23.7331  0.344577
23.6828  0.274203
23.6328  1.12495
23.5827  0.151469
23.5325  0.310065
23.4824  0.228866
23.4324  0.129386
23.3823  0.0504045
23.3321  0.0508555
23.2822  0.0500775
23.232  0.130244
23.182  1.11805
23.1317  0.065727
23.0817  0.0380663
23.0316  0.048805
22.9815  0.12047
22.9314  0.224308
22.8814  0.0881808
22.8312  0.0475862
22.7811  0.039119
22.7311  0.0572688
22.6809  0.164968
22.6307  1.12495
22.5807  0.319462
22.5306  1.29656
22.4805  0.0617
22.4304  0.0601312
22.3804  1.08461
22.3302  0.0457733
22.2802  0.033946
22.23  0.0431337
22.1798  0.037551
22.1298  0.13423
22.0798  1.12495
22.0297  0.118359
21.9795  0.240058
21.9293  0.194651
21.8793  1.56661
21.8291  1.12495
21.7791  0.22344
21.7291  0.0834682
21.679  0.321173
21.6288  0.0414877
21.5787  0.0630002
21.5285  0.0246906
21.4784  0.0272007
21.4284  0.0861357
21.3783  0.375055
21.3282  0.267892
21.2781  0.0569345
21.228  0.133513
21.1779  1.12495
21.1278  0.560362
21.0776  0.0806603
21.0275  0.0396968
20.9776  0.0535337
20.9274  0.0211004
20.8773  0.0200006
20.8273  0.0255767
20.7771  0.0448228
20.727  0.055369
20.677  0.807078
20.6268  0.16106
20.5767  0.169446
20.5266  0.0251205
20.4766  0.0177296
20.4264  0.273143
20.3763  0.0319087
20.3262  1.12495
20.2762  0.0362488
20.226  0.0228009
20.1759  0.0133629
20.1259  0.012836
20.0758  0.0163859
20.0256  0.0195983
19.9755  0.18535
19.9253  0.463377
19.8753  0.099887
19.8251  0.86951
19.7751  0.0644248
19.725  1.12495
19.6748  0.0545143
19.6248  0.0248394
19.5747  0.0546273
19.5246  0.0302782
19.4744  0.0171428
19.4244  0.0425712
19.3743  0.122803
19.3242  0.406062
19.2741  0.096919
19.224  0.147347
19.1739  0.0233704
19.1237  0.0202467
19.0737  0.0341147
19.0236  0.668728
18.9735  0.0643413
18.9234  0.0194974
18.8733  0.0129123
18.8232  0.0110794
18.7731  0.0142593
18.723  0.0181859
18.6729  0.0514283
18.6228  0.0630543
18.5727  0.0124486
18.5226  0.0135074
18.4725  0.0661595
18.4224  0.0144896
18.3723  0.0560508
18.3222  0.134915
18.2721  0.04585
18.222  0.0243136
18.1719  0.0850517
18.1219  0.0139448
18.0717  0.0152649
18.0216  0.12655
17.9715 0.5    xxxxxxxx
17.9214 0.5    xxxxxxxx
17.8713 0.5    xxxxxxxx
17.8212 0.5    xxxxxxxx
17.7711 0.5    xxxxxxxx
17.721 0.5    xxxxxxxx
17.6709 0.5    xxxxxxxx
17.6208 0.5    xxxxxxxx
17.5707 1.54745    xxxxxxxx
17.5206 0.5    xxxxxxxx
17.4705 0.5    xxxxxxxx
17.4204 0.5    xxxxxxxx
17.3703 0.5    xxxxxxxx
17.3202 0.5    xxxxxxxx
17.2701 0.5    xxxxxxxx
17.22 2.01955    xxxxxxxx
17.1699 0.5    xxxxxxxx
17.1198 0.913752    xxxxxxxx
17.0697 0.5    xxxxxxxx
17.0196 0.5    xxxxxxxx
16.9695 0.5    xxxxxxxx
16.9194 0.5    xxxxxxxx
16.8693 0.5    xxxxxxxx
16.8192 0.5    xxxxxxxx
16.7691 0.5    xxxxxxxx
16.719 0.5    xxxxxxxx
16.6689 0.733368    xxxxxxxx
16.6188 0.5    xxxxxxxx
16.5687 0.5    xxxxxxxx
16.5186 0.5    xxxxxxxx
16.4685 0.5    xxxxxxxx
16.4184 0.5    xxxxxxxx
16.3683 1.34995    xxxxxxxx
16.3182 0.5    xxxxxxxx
16.2681 0.5    xxxxxxxx
16.218 1.57102    xxxxxxxx
16.1679 0.768399    xxxxxxxx
16.1178 0.5    xxxxxxxx
16.0677 1.34997    xxxxxxxx
16.0176 1.34997    xxxxxxxx
15.9676 0.5    xxxxxxxx
15.9175 0.692319    xxxxxxxx
15.8674 0.840297    xxxxxxxx
15.8173 2.0484    xxxxxxxx
15.7672 1.15746    xxxxxxxx
15.7171 1.70859    xxxxxxxx
15.667 1.34995    xxxxxxxx
15.6169 2.36403    xxxxxxxx
15.5668 1.34995    xxxxxxxx
15.5167 1.34995    xxxxxxxx
15.4666 1.34995    xxxxxxxx
15.4165 1.34995    xxxxxxxx
15.3664 1.34995    xxxxxxxx
15.3163 1.34995    xxxxxxxx
15.2662 1.34995    xxxxxxxx
15.2161 1.34995    xxxxxxxx
15.166 1.34995    xxxxxxxx
15.1159 1.34995    xxxxxxxx
15.0658 1.34995    xxxxxxxx
15.0157 1.34995    xxxxxxxx
14.9656 1.34995    xxxxxxxx
14.9155 1.34995    xxxxxxxx
14.8654 1.34995    xxxxxxxx
14.8153 1.34995    xxxxxxxx
14.7652 1.34995    xxxxxxxx
14.7151 1.34995    xxxxxxxx
14.665 1.34995    xxxxxxxx
14.6149 1.34995    xxxxxxxx
14.5648 1.34995    xxxxxxxx
14.5147 1.34995    xxxxxxxx
14.4646 1.34995    xxxxxxxx
14.4145 1.34995    xxxxxxxx
14.3644 1.34997    xxxxxxxx
14.3143 1.34995    xxxxxxxx
14.2642 1.34997    xxxxxxxx
14.2141 1.34995    xxxxxxxx
14.164 0.63846    xxxxxxxx
14.1139 0.5    xxxxxxxx
14.0638 0.5    xxxxxxxx
14.0137 0.856746    xxxxxxxx
13.9636  0.148485
13.9135  0.727657
13.8634  0.803805
13.8133  1.12498
13.7632  0.10497
13.7131  0.334355
13.663  0.282465
13.6129  0.865428
13.5628  0.103665
13.5127  0.071744
13.4626  0.0643757
13.4125  0.110195
13.3624  1.96973
13.3123  0.0778957
13.2622  0.0372873
13.2121  0.0198842
13.162  0.015138
13.1119  0.011616
13.0618  0.01058
13.0117  0.0106948
12.9616  0.0100943
12.9115  0.0263968
12.8614  0.0105703
12.8113  0.0124589
12.7612  0.0314033
12.7111  0.0117003
12.661  0.00767795
12.6109  0.00985157
12.5608  0.020045
12.5107  0.00709215
12.4606  0.00594
12.4105  0.0052413
12.3604  0.00518413
12.3103  0.00510323
12.2602  0.0077976
12.2101  0.0042217
12.16  0.004057
12.1099  0.0046594
12.0598  0.00377055
12.0097  0.003561
11.9596  0.0035752
11.9095  0.00460873
11.8594  0.00319408
11.8093  0.00307053
11.7592  0.0031285
11.7091  0.0032242
11.659  0.00276953
11.6089  0.0026798
11.5588  0.0030427
11.5087  0.0025146
11.4586  0.00246511
11.4085  0.00236238
11.3584  0.0023538
11.3083  0.0023808
11.2582  0.00230535
11.2081  0.0021008
11.158  0.00204055
11.1079  0.00202745
11.0578  0.00192464
11.0077  0.00231594
10.9576  0.00182011
10.9075  0.00177403
10.8574  0.00180475
10.8073  0.00222058
10.7572  0.00166176
10.7071  0.00180273
10.657  0.00174004
10.6069  0.00172343
10.5568  0.00172292
10.5067  0.00161521
10.4566  0.00250753
10.4065  0.00164868
10.3564  0.00154602
10.3063  0.00306217
10.2562  0.0018599
10.2061  0.00667868
10.156  0.00362895
10.1059  0.00516345
10.0558  0.120637
10.0057  0.070954
9.9556  0.0222944
9.9055  0.232812
9.85539  0.0420862
9.8053  0.0681935
9.75521  0.279048
9.70509  0.0568452
9.65499  0.170852
9.60489  0.266607
9.55481  0.100307
9.50471  0.149062
9.4546  0.599955
9.40451  0.0167728
9.35439  0.080628
9.30429  0.0289872
9.2542  0.0170933
9.20409  0.0131783
9.15399  0.0086947
9.1039  0.00159432
9.05379  0.0162787
9.00371  0.0185742
8.95359  0.00234825
8.9035  0.00235455
8.8534  0.00242169
8.80331  0.03263
8.75319  0.00510705
8.70309  0.00360182
8.65299  0.0251462
8.60289  0.00639715
8.55281  0.00816385
8.5027  0.00951635
8.45261  0.00741205
8.40249  0.003007
8.3524  0.00363352
8.30229  0.00152615
8.25221  0.0220182
8.2021  0.00620078
8.152  0.0052066
8.10189  0.00409485
8.05181  0.21382
8.00171  0.057593
7.95159  0.0170133
7.90149  0.264333
7.85141  0.23297
7.80131  0.0634658
7.7512  0.0552235
7.70109  0.205363
7.65111  0.180798
7.601  0.0594945
7.55089  0.0421098
7.50081  0.051872
7.4507  0.142092
7.4007  0.0819658
7.3506  0.232199
7.3005  0.18057
7.2504  0.126502
7.20031  0.253993
7.15019  1.38997
7.1001  0.155281
7.0501  0.935442
7.00001  0.983577
5.57172  1.09953
5.5217  1.12871
5.47168  0.335255
5.42166  1.12495
5.37164  0.2116
5.32162  0.0382915
5.2716  0.0437343
5.22158  0.054374
5.17156  0.138361
5.12154  0.0135066
5.07154  0.0129065
5.02152  0.25353
4.9715 0.5    xxxxxxxx
4.92148 0.5    xxxxxxxx
4.87146 0.5    xxxxxxxx
4.82144 0.5    xxxxxxxx
4.77142 0.5    xxxxxxxx
4.7214 0.5    xxxxxxxx
4.67138 0.5    xxxxxxxx
4.62136 0.5    xxxxxxxx
4.57134 0.5    xxxxxxxx
4.52132 0.5    xxxxxxxx
4.4713 0.5    xxxxxxxx
4.42128 1.45078    xxxxxxxx
4.37126 1.34995    xxxxxxxx
4.32124 1.34995    xxxxxxxx
4.27124 1.34995    xxxxxxxx
4.22122 1.34995    xxxxxxxx
4.1712 0.579975    xxxxxxxx
4.12118 0.5    xxxxxxxx
4.07116 0.5    xxxxxxxx
4.02114 0.5    xxxxxxxx
3.97112 0.5    xxxxxxxx
3.9211 0.5    xxxxxxxx
3.87108 0.5    xxxxxxxx
3.82106 0.5    xxxxxxxx
3.77104 0.5    xxxxxxxx
3.72102 0.5    xxxxxxxx
3.67102 0.5    xxxxxxxx
3.621 0.5    xxxxxxxx
3.57098 0.5    xxxxxxxx
3.52096 0.5    xxxxxxxx
3.47094 0.5    xxxxxxxx
3.42092 0.5    xxxxxxxx
3.37092 0.5    xxxxxxxx
3.3209 0.5    xxxxxxxx
3.27088 0.5    xxxxxxxx
3.22086 0.5    xxxxxxxx
3.17084 0.5    xxxxxxxx
3.12082 0.5    xxxxxxxx
3.0708 0.5    xxxxxxxx
3.0208 0.5    xxxxxxxx
2.97077 0.5    xxxxxxxx
2.92076 0.5    xxxxxxxx
2.87073 0.5    xxxxxxxx
2.82072 1.35296    xxxxxxxx
2.7707 1.35296    xxxxxxxx
2.72067 1.35296    xxxxxxxx
2.67068 1.35296    xxxxxxxx
2.62066 1.35296    xxxxxxxx
2.57065 1.0214    xxxxxxxx
2.52063 0.5    xxxxxxxx
2.4706 0.5    xxxxxxxx
2.42058 0.5    xxxxxxxx
2.37059 0.5    xxxxxxxx
2.32056 0.5    xxxxxxxx
2.27054 0.5    xxxxxxxx
2.22053 0.5    xxxxxxxx
2.1705 0.5    xxxxxxxx
2.12049 0.5    xxxxxxxx
2.07046 0.5    xxxxxxxx
2.02046 0.5    xxxxxxxx
1.97044  0.00577418
1.92042  0.40315
1.87041  0.34597
1.82038  2.26419
1.77036  0.00395435
1.72034  0.001
1.67032  0.001
1.6203  0.001
1.57028  0.031114
1.52026  0.001
1.47024  0.00741773
1.42022  0.0163422
1.3702  0.248902
1.32018  0.0145787
1.27016  0.00709653
1.22014  0.001
1.17012  0.001
1.1201  0.00982765
1.07008  0.001
1.02006  0.001
0.970039  0.001
0.92002  0.001
0.869999  0.092766
0.814129  0.122223
0.750662  0.212032
0.673092  0.207452
0.595523  0.273653
0.493663  0.29919
0.429804  0.366675
0.37339  1.12495
0.3  0.229354
0.2  0.0670402
0.15  0.0050188
0.15  0.0050188


==> fig/ntest.txt <==
0.05 0.00876597 0.00144317 0.00061387 0.00426388 0.00182587 0.000608362 0.00427464 0.00182739 0.000608364
0.100847 0.00377172 0.00180285 0.000595161 0.00417117 0.0017861 0.000595105 0.00418161 0.00178759 0.000595107
0.151695 0.00400085 0.00174317 0.000581537 0.00407626 0.00174541 0.000581543 0.00408642 0.00174686 0.000581544
0.202542 0.00399192 0.00170572 0.000568838 0.00398733 0.0017073 0.000568841 0.00399728 0.00170872 0.000568842
0.25339 0.00390134 0.00167027 0.000556953 0.00390412 0.00167164 0.000556956 0.00391386 0.00167304 0.000556957
0.304237 0.00381756 0.00163695 0.000545845 0.00382636 0.00163832 0.000545848 0.0038359 0.00163969 0.00054585
0.355085 0.00374384 0.00160587 0.000535478 0.00375378 0.00160722 0.000535481 0.00376314 0.00160856 0.000535482
0.405932 0.00367648 0.00157691 0.000525818 0.00368614 0.00157823 0.00052582 0.00369533 0.00157955 0.000525822
0.45678 0.00361398 0.00154997 0.000516832 0.00362322 0.00155127 0.000516834 0.00363226 0.00155257 0.000516836
0.507627 0.00573882 0.000358658 0.000232638 0.00364225 0.00155545 0.000480958 0.00361579 0.00154547 0.00049454
0.558475 0.00644134 0.000738606 0.000125309 0.00397501 0.00173749 0.000294717 0.00375931 0.00162674 0.000395824
0.609322 0.00690961 0.000943571 0.000322826 0.00419002 0.00183117 0.00019061 0.00384468 0.00166383 0.000339299
0.660169 0.00723146 0.00105007 0.000431564 0.00433211 0.00187551 0.000132061 0.00389472 0.00167661 0.000306289
0.711017 0.00745856 0.00110077 0.000490711 0.00442762 0.00189223 9.90619e-05 0.00392284 0.00167614 0.000286575
0.761864 0.0076223 0.00111987 0.000522019 0.00449254 0.00189367 8.05094e-05 0.00393716 0.00166868 0.000274483
0.812712 0.00774239 0.00112136 0.000537708 0.00453691 0.00188692 7.01619e-05 0.00394274 0.00165783 0.000266822
0.863559 0.00783161 0.00111342 0.000544713 0.00456721 0.00187614 6.44768e-05 0.00394286 0.00164569 0.000261779
0.914407 0.00789851 0.00110089 0.000546996 0.00458776 0.00186377 6.14288e-05 0.00393969 0.00163347 0.000258315
0.965254 0.00794891 0.00108668 0.000546826 0.00460153 0.00185127 5.98565e-05 0.0039347 0.0016219 0.000255833


==> fig/temperature1.txt <==
0.0169492	-9.18945
0.0338983	-9.2849
0.0508475	-9.23805
0.0677966	-9.51608
0.0847458	-9.87313
0.101695	-10.2923
0.118644	-10.7622
0.135593	-11.2744
0.152542	-11.8231
0.169492	-12.4039
0.186441	-13.0136
0.20339	-13.6496
0.220339	-14.3406
0.237288	-15.0562
0.254237	-15.7652
0.271186	-16.5543
0.288136	-17.3002
0.305085	-18.0344
0.322034	-18.8311
0.338983	-19.6476
0.355932	-20.493
0.372881	-21.367
0.389831	-22.2942
0.40678	-23.4505
0.423729	-24.4884
0.440678	-25.5394
0.457627	-26.6204
0.474576	-27.7391
0.491525	-28.9852
0.508475	-32.4
0.525424	-32.3868
0.542373	-32.667
0.559322	-32.8567
0.576271	-33.1248
0.59322	-33.4347
0.610169	-33.7771
0.627119	-34.1451
0.644068	-34.5336
0.661017	-34.9386
0.677966	-35.3567
0.694915	-35.7851
0.711864	-36.2214
0.728814	-36.6633
0.745763	-37.1088
0.762712	-37.5549
0.779661	-37.9998
0.79661	-38.4377
0.813559	-38.8071
0.830508	-39.2395
0.847458	-39.6822
0.864407	-40.1306
0.881356	-40.5866
0.898305	-41.048
0.915254	-41.5153
0.932203	-41.9892
0.949153	-42.4716
0.966102	-42.9738
0.983051	-43.4902


==> fig/temperature102.txt <==
0.010101	-31.9972
0.020202	-30.9991
0.030303	-30.1113
0.040404	-29.2754
0.0505051	-28.4968
0.0606061	-27.7658
0.0707071	-27.0392
0.0808081	-26.4254
0.0909091	-25.7968
0.10101	-25.238
0.111111	-24.728
0.121212	-24.1995
0.131313	-23.6726
0.141414	-23.1827
0.151515	-22.7409
0.161616	-22.3161
0.171717	-21.9143
0.181818	-21.5315
0.191919	-21.1621
0.20202	-20.8159
0.212121	-20.4979
0.222222	-20.1817
0.232323	-19.8792
0.242424	-19.5817
0.252525	-19.2987
0.262626	-19.0099
0.272727	-18.7726
0.282828	-18.5669
0.292929	-18.3497
0.30303	-18.1527
0.313131	-17.973
0.323232	-17.8013
0.333333	-17.6481
0.343434	-17.5186
0.353535	-17.4087
0.363636	-17.3035
0.373737	-17.2281
0.383838	-17.1861
0.393939	-17.1951
0.40404	-17.5112
0.414141	-17.5564
0.424242	-17.5727
0.434343	-17.5765
0.444444	-17.57
0.454545	-17.5646
0.464646	-17.5642
0.474747	-17.5844
0.484848	-17.6273
0.494949	-17.7179
0.505051	-15.4784
0.515152	-15.7276
0.525253	-15.9849
0.535354	-16.2257
0.545455	-16.45
0.555556	-16.6482
0.565657	-16.8222
0.575758	-16.9743
0.585859	-17.1071
0.59596	-17.2232
0.606061	-17.3249
0.616162	-17.4146
0.626263	-17.4944
0.636364	-17.5666
0.646465	-17.6336
0.656566	-17.6983
0.666667	-17.7639
0.676768	-17.8439
0.686869	-17.9424
0.69697	-18.0816
0.707071	-16.5012
0.717172	-16.3561
0.727273	-16.2526
0.737374	-16.1703
0.747475	-16.1073
0.757576	-16.052
0.767677	-16.0021
0.777778	-15.9532
0.787879	-15.9036
0.79798	-15.8467
0.808081	-15.7018
0.818182	-15.6576
0.828283	-15.6339
0.838384	-15.6248
0.848485	-15.6294
0.858586	-15.6443
0.868687	-15.6686
0.878788	-15.7019
0.888889	-15.7439
0.89899	-15.7944
0.909091	-15.8533
0.919192	-15.9208
0.929293	-15.997
0.939394	-16.0825
0.949495	-16.1779
0.959596	-16.2841
0.969697	-16.3713
0.979798	-16.5104
0.989899	-16.6721


==> fig/temperature11.txt <==
0.0169492	-8.31429
0.0338983	-8.39477
0.0508475	-8.32939
0.0677966	-8.61042
0.0847458	-8.97697
0.101695	-9.41065
0.118644	-9.89922
0.135593	-10.4334
0.152542	-11.0071
0.169492	-11.6156
0.186441	-12.2553
0.20339	-12.9236
0.220339	-13.6513
0.237288	-14.4058
0.254237	-15.1533
0.271186	-15.9874
0.288136	-16.7749
0.305085	-17.5498
0.322034	-18.3927
0.338983	-19.2573
0.355932	-20.1535
0.372881	-21.0812
0.389831	-22.0681
0.40678	-23.3229
0.423729	-24.43
0.440678	-25.5476
0.457627	-26.6942
0.474576	-27.8789
0.491525	-29.1972
0.508475	-32.8451
0.525424	-32.8328
0.542373	-33.1294
0.559322	-33.3315
0.576271	-33.617
0.59322	-33.9467
0.610169	-34.3107
0.627119	-34.7017
0.644068	-35.1144
0.661017	-35.5443
0.677966	-35.9878
0.694915	-36.4421
0.711864	-36.9044
0.728814	-37.3723
0.745763	-37.8435
0.762712	-38.3149
0.779661	-38.7844
0.79661	-39.2454
0.813559	-39.6254
0.830508	-40.0803
0.847458	-40.5472
0.864407	-41.0204
0.881356	-41.5022
0.898305	-41.9902
0.915254	-42.4847
0.932203	-42.9865
0.949153	-43.4975
0.966102	-44.0298
0.983051	-44.5775


==> fig/temperature112.txt <==
0.010101	-35.0215
0.020202	-33.9782
0.030303	-33.0523
0.040404	-32.1815
0.0505051	-31.3714
0.0606061	-30.6117
0.0707071	-29.8567
0.0808081	-29.2216
0.0909091	-28.5705
0.10101	-27.9936
0.111111	-27.4688
0.121212	-26.924
0.131313	-26.3806
0.141414	-25.877
0.151515	-25.4243
0.161616	-24.9896
0.171717	-24.5791
0.181818	-24.189
0.191919	-23.813
0.20202	-23.4617
0.212121	-23.1404
0.222222	-22.8211
0.232323	-22.5162
0.242424	-22.2165
0.252525	-21.9323
0.262626	-21.6418
0.272727	-21.4064
0.282828	-21.2047
0.292929	-20.9908
0.30303	-20.7985
0.313131	-20.6247
0.323232	-20.4596
0.333333	-20.3143
0.343434	-20.1945
0.353535	-20.096
0.363636	-20.0031
0.373737	-19.943
0.383838	-19.9198
0.393939	-19.9531
0.40404	-20.3332
0.414141	-20.4065
0.424242	-20.4465
0.434343	-20.4716
0.444444	-20.4843
0.454545	-20.4971
0.464646	-20.5146
0.474747	-20.553
0.484848	-20.6148
0.494949	-20.7268
0.505051	-18.0496
0.515152	-18.3726
0.525253	-18.696
0.535354	-18.9953
0.545455	-19.2713
0.555556	-19.5149
0.565657	-19.7287
0.575758	-19.9159
0.585859	-20.0797
0.59596	-20.2231
0.606061	-20.3489
0.616162	-20.4597
0.626263	-20.5583
0.636364	-20.6469
0.646465	-20.7283
0.656566	-20.8053
0.666667	-20.8816
0.676768	-20.9711
0.686869	-21.0783
0.69697	-21.226
0.707071	-19.7154
0.717172	-19.5716
0.727273	-19.4713
0.737374	-19.3929
0.747475	-19.3341
0.757576	-19.283
0.767677	-19.2368
0.777778	-19.1907
0.787879	-19.1426
0.79798	-19.0851
0.808081	-18.9238
0.818182	-18.8794
0.828283	-18.8581
0.838384	-18.8529
0.848485	-18.8627
0.858586	-18.8836
0.868687	-18.9148
0.878788	-18.9557
0.888889	-19.0058
0.89899	-19.065
0.909091	-19.1332
0.919192	-19.2105
0.929293	-19.2972
0.939394	-19.3936
0.949495	-19.5006
0.959596	-19.6191
0.969697	-19.7192
0.979798	-19.8727
0.989899	-20.0503


==> fig/temperature21.txt <==
0.0169492	-9.37155
0.0338983	-9.34869
0.0508475	-9.24419
0.0677966	-9.3359
0.0847458	-9.47863
0.101695	-9.66229
0.118644	-9.88082
0.135593	-10.1272
0.152542	-10.3984
0.169492	-10.6917
0.186441	-11.0047
0.20339	-11.3356
0.220339	-11.7006
0.237288	-12.0812
0.254237	-12.4591
0.271186	-12.8849
0.288136	-13.2873
0.305085	-13.6839
0.322034	-14.1148
0.338983	-14.5567
0.355932	-15.0128
0.372881	-15.481
0.389831	-15.9713
0.40678	-16.4852
0.423729	-17.1053
0.440678	-17.6549
0.457627	-18.214
0.474576	-18.7709
0.491525	-19.3741
0.508475	-20.4029
0.525424	-20.9355
0.542373	-21.5517
0.559322	-22.0473
0.576271	-22.5632
0.59322	-23.0846
0.610169	-23.6099
0.627119	-24.1396
0.644068	-24.6755
0.661017	-25.2306
0.677966	-25.8001
0.694915	-26.4156
0.711864	-24.754
0.728814	-25.0794
0.745763	-25.4338
0.762712	-25.7905
0.779661	-26.1574
0.79661	-26.522
0.813559	-26.8672
0.830508	-27.228
0.847458	-27.5897
0.864407	-27.9507
0.881356	-28.3113
0.898305	-28.6709
0.915254	-29.0295
0.932203	-29.3878
0.949153	-29.7466
0.966102	-30.1124
0.983051	-30.4819


==> fig/temperature22.txt <==
0.0169492	-9.63117
0.0338983	-9.61525
0.0508475	-9.51659
0.0677966	-9.61334
0.0847458	-9.76027
0.101695	-9.94729
0.118644	-10.1686
0.135593	-10.4164
0.152542	-10.6882
0.169492	-10.9807
0.186441	-11.2917
0.20339	-11.6192
0.220339	-11.9791
0.237288	-12.3528
0.254237	-12.7221
0.271186	-13.1369
0.288136	-13.526
0.305085	-13.9067
0.322034	-14.3186
0.338983	-14.738
0.355932	-15.1677
0.372881	-15.605
0.389831	-16.059
0.40678	-16.5304
0.423729	-17.101
0.440678	-17.5913
0.457627	-18.0885
0.474576	-18.5424
0.491525	-19.0085
0.508475	-19.4973
0.525424	-20.0478
0.542373	-20.6132
0.559322	-21.0628
0.576271	-21.5091
0.59322	-21.952
0.610169	-22.3914
0.627119	-22.827
0.644068	-23.2587
0.661017	-23.6863
0.677966	-24.1096
0.694915	-24.5285
0.711864	-24.9427
0.728814	-25.352
0.745763	-25.7562
0.762712	-26.1545
0.779661	-26.5468
0.79661	-26.9314
0.813559	-27.2927
0.830508	-27.6664
0.847458	-28.0388
0.864407	-28.4085
0.881356	-28.7762
0.898305	-29.1416
0.915254	-29.505
0.932203	-29.8671
0.949153	-30.229
0.966102	-30.5973
0.983051	-30.9687


==> fig/test.txt <==
0.05 0. 1.65146 2.83983
0.100847 0.296333 1.21366 2.52675
0.151695 0.168669 1.25376 2.55615
0.202542 0.313422 1.35647 2.63414
0.25339 0.268501 1.38075 2.65333
0.304237 0.257146 1.40387 2.67188
0.355085 0.263974 1.42584 2.6898
0.405932 0.28066 1.44673 2.7071
0.45678 0.302467 1.46659 2.7238
0.507627 0.326622 1.48549 2.73989
0.558475 0.351487 1.50347 2.75539
0.609322 0.376291 1.52062 2.77031
0.660169 0.400175 1.53693 2.78466
0.711017 0.422966 1.55245 2.79844
0.761864 0.444514 1.56723 2.81165
0.812712 0.464764 1.58128 2.8243
0.863559 0.483717 1.59464 2.8364
0.914407 0.501405 1.60732 2.84795
0.965254 0.51788 1.61934 2.85896


0.05 0. 0.625936 0.762439
0.100847 0.0737149 0.171246 0.440622
0.151695 0.0462377 0.188315 0.453222
0.202542 0.218838 0.268274 0.513692
0.25339 0.169775 0.272261 0.517389
0.304237 0.139482 0.276231 0.520963
0.355085 0.120574 0.280122 0.524416
0.405932 0.108884 0.283902 0.527751
0.45678 0.101897 0.287553 0.530968
0.507627 0.0980274 0.291067 0.53407
0.558475 0.096242 0.294439 0.537059
0.609322 0.0960457 0.297689 0.539935
0.660169 0.0966687 0.300788 0.5427
0.711017 0.0979202 0.303751 0.545355
0.761864 0.0995788 0.30658 0.547902
0.812712 0.10149 0.309278 0.550341
0.863559 0.103544 0.311848 0.552673
0.914407 0.105664 0.314292 0.554899
0.965254 0.107797 0.316612 0.557019


0.05 0. 0.119538 0.252709
0.100847 0.053867 0.343237 0.578625
0.151695 0.0284798 0.337293 0.574052
0.202542 0.161007 0.268362 0.521957
0.25339 0.112515 0.274223 0.525658
0.304237 0.0750044 0.279553 0.529231
0.355085 0.0450974 0.284452 0.532679
0.405932 0.0207459 0.288995 0.536005
0.45678 0.000598026 0.293233 0.539212
0.507627 0.0162911 0.297207 0.542303
0.558475 0.0306086 0.300948 0.545278
0.609322 0.0426745 0.304459 0.54814
0.660169 0.0531825 0.307789 0.550891
0.711017 0.0623059 0.310939 0.553532
0.761864 0.0702811 0.313922 0.556063
0.812712 0.0772956 0.316748 0.558487
0.863559 0.083499 0.319423 0.560804
0.914407 0.0890119 0.321954 0.563015
0.965254 0.0939317 0.324347 0.56512

